GPU Semiring Primitives for Sparse Neighborhood Methods

High-performance primitives for mathematical operations on sparse vectors must deal with the challenges of skewed degree distributions and limits on memory consumption that are typically not issues in dense operations. We demonstrate that a sparse semiring primitive can be flexible enough to support a wide range of critical distance measures while maintaining performance and memory efficiency on the GPU. We further show that this primitive is a foundational component for enabling many neighborhood-based information retrieval and machine learning algorithms to accept sparse input. To our knowledge, this is the first work aiming to unify the computation of several critical distance measures on the GPU under a single flexible design paradigm and we hope that it provides a good baseline for future research in this area. Our implementation is fully open source and publicly available as part of the RAFT library of GPU-accelerated machine learning primitives (https://github.com/rapidsai/raft).

==> degree_cdf/epidemiology_degree_cdf.csv <==
,x,y
0,2.0004,5.705320211096848e-06
1,2.0008,5.705320211096848e-06
2,2.0012,5.705320211096848e-06
3,2.0016,5.705320211096848e-06
4,2.002,5.705320211096848e-06
5,2.0024,5.705320211096848e-06
6,2.0028,5.705320211096848e-06
7,2.0032,5.705320211096848e-06
8,2.0036,5.705320211096848e-06
9,2.004,5.705320211096848e-06
10,2.0044,5.705320211096848e-06
11,2.0048,5.705320211096848e-06
12,2.0052,5.705320211096848e-06
13,2.0056,5.705320211096848e-06
14,2.006,5.705320211096848e-06
15,2.0064,5.705320211096848e-06
16,2.0068,5.705320211096848e-06
17,2.0072,5.705320211096848e-06
18,2.0076,5.705320211096848e-06
19,2.008,5.705320211096848e-06
20,2.0084,5.705320211096848e-06
21,2.0088,5.705320211096848e-06
22,2.0092,5.705320211096848e-06
23,2.0096,5.705320211096848e-06
24,2.01,5.705320211096848e-06
25,2.0104,5.705320211096848e-06
26,2.0108,5.705320211096848e-06
27,2.0112,5.705320211096848e-06
28,2.0116,5.705320211096848e-06
29,2.012,5.705320211096848e-06
30,2.0124,5.705320211096848e-06
31,2.0128,5.705320211096848e-06
32,2.0132,5.705320211096848e-06
33,2.0136,5.705320211096848e-06
34,2.014,5.705320211096848e-06
35,2.0144,5.705320211096848e-06
36,2.0148,5.705320211096848e-06
37,2.0152,5.705320211096848e-06
38,2.0156,5.705320211096848e-06
39,2.016,5.705320211096848e-06
40,2.0164,5.705320211096848e-06
41,2.0168,5.705320211096848e-06
42,2.0172,5.705320211096848e-06
43,2.0176,5.705320211096848e-06
44,2.018,5.705320211096848e-06
45,2.0184,5.705320211096848e-06
46,2.0188,5.705320211096848e-06
47,2.0192,5.705320211096848e-06
48,2.0196,5.705320211096848e-06
49,2.02,5.705320211096848e-06
50,2.0204,5.705320211096848e-06
51,2.0208,5.705320211096848e-06
52,2.0212,5.705320211096848e-06
53,2.0216,5.705320211096848e-06
54,2.022,5.705320211096848e-06
55,2.0224,5.705320211096848e-06
56,2.0228,5.705320211096848e-06
57,2.0232,5.705320211096848e-06
58,2.0236,5.705320211096848e-06
59,2.024,5.705320211096848e-06
60,2.0244,5.705320211096848e-06
61,2.0248,5.705320211096848e-06
62,2.0252,5.705320211096848e-06
63,2.0256,5.705320211096848e-06
64,2.026,5.705320211096848e-06
65,2.0264,5.705320211096848e-06
66,2.0268,5.705320211096848e-06
67,2.0272,5.705320211096848e-06
68,2.0276,5.705320211096848e-06
69,2.028,5.705320211096848e-06
70,2.0284,5.705320211096848e-06
71,2.0288,5.705320211096848e-06
72,2.0292,5.705320211096848e-06
73,2.0296,5.705320211096848e-06
74,2.03,5.705320211096848e-06
75,2.0304,5.705320211096848e-06
76,2.0308,5.705320211096848e-06
77,2.0312,5.705320211096848e-06
78,2.0316,5.705320211096848e-06
79,2.032,5.705320211096848e-06
80,2.0324,5.705320211096848e-06
81,2.0328,5.705320211096848e-06
82,2.0332,5.705320211096848e-06
83,2.0336,5.705320211096848e-06
84,2.034,5.705320211096848e-06
85,2.0344,5.705320211096848e-06
86,2.0348,5.705320211096848e-06
87,2.0352,5.705320211096848e-06
88,2.0356,5.705320211096848e-06
89,2.036,5.705320211096848e-06
90,2.0364,5.705320211096848e-06
91,2.0368,5.705320211096848e-06
92,2.0372,5.705320211096848e-06
93,2.0376,5.705320211096848e-06
94,2.038,5.705320211096848e-06
95,2.0384,5.705320211096848e-06
96,2.0388,5.705320211096848e-06
97,2.0392,5.705320211096848e-06
98,2.0396,5.705320211096848e-06
99,2.04,5.705320211096848e-06
100,2.0404,5.705320211096848e-06
101,2.0408,5.705320211096848e-06
102,2.0412,5.705320211096848e-06
103,2.0416,5.705320211096848e-06
104,2.042,5.705320211096848e-06
105,2.0424,5.705320211096848e-06
106,2.0428,5.705320211096848e-06
107,2.0432,5.705320211096848e-06
108,2.0436,5.705320211096848e-06
109,2.044,5.705320211096848e-06
110,2.0444,5.705320211096848e-06
111,2.0448,5.705320211096848e-06
112,2.0452,5.705320211096848e-06
113,2.0456,5.705320211096848e-06
114,2.046,5.705320211096848e-06
115,2.0464,5.705320211096848e-06
116,2.0468,5.705320211096848e-06
117,2.0472,5.705320211096848e-06
118,2.0476,5.705320211096848e-06
119,2.048,5.705320211096848e-06
120,2.0484,5.705320211096848e-06
121,2.0488,5.705320211096848e-06
122,2.0492,5.705320211096848e-06
123,2.0496,5.705320211096848e-06
124,2.05,5.705320211096848e-06
125,2.0504,5.705320211096848e-06
126,2.0508,5.705320211096848e-06
127,2.0512,5.705320211096848e-06
128,2.0516,5.705320211096848e-06
129,2.052,5.705320211096848e-06
130,2.0524,5.705320211096848e-06
131,2.0528,5.705320211096848e-06
132,2.0532,5.705320211096848e-06
133,2.0536,5.705320211096848e-06
134,2.054,5.705320211096848e-06
135,2.0544000000000002,5.705320211096848e-06
136,2.0548,5.705320211096848e-06
137,2.0552,5.705320211096848e-06
138,2.0556,5.705320211096848e-06
139,2.056,5.705320211096848e-06
140,2.0564,5.705320211096848e-06
141,2.0568,5.705320211096848e-06
142,2.0572,5.705320211096848e-06
143,2.0576,5.705320211096848e-06
144,2.058,5.705320211096848e-06
145,2.0584,5.705320211096848e-06
146,2.0588,5.705320211096848e-06
147,2.0592,5.705320211096848e-06
148,2.0596,5.705320211096848e-06
149,2.06,5.705320211096848e-06
150,2.0604,5.705320211096848e-06
151,2.0608,5.705320211096848e-06
152,2.0612,5.705320211096848e-06
153,2.0616,5.705320211096848e-06
154,2.062,5.705320211096848e-06
155,2.0624,5.705320211096848e-06
156,2.0628,5.705320211096848e-06
157,2.0632,5.705320211096848e-06
158,2.0636,5.705320211096848e-06
159,2.064,5.705320211096848e-06
160,2.0644,5.705320211096848e-06
161,2.0648,5.705320211096848e-06
162,2.0652,5.705320211096848e-06
163,2.0656,5.705320211096848e-06
164,2.066,5.705320211096848e-06
165,2.0664,5.705320211096848e-06
166,2.0668,5.705320211096848e-06
167,2.0672,5.705320211096848e-06
168,2.0676,5.705320211096848e-06
169,2.068,5.705320211096848e-06
170,2.0684,5.705320211096848e-06
171,2.0688,5.705320211096848e-06
172,2.0692,5.705320211096848e-06
173,2.0696,5.705320211096848e-06
174,2.07,5.705320211096848e-06
175,2.0704,5.705320211096848e-06
176,2.0708,5.705320211096848e-06
177,2.0712,5.705320211096848e-06
178,2.0716,5.705320211096848e-06
179,2.072,5.705320211096848e-06
180,2.0724,5.705320211096848e-06
181,2.0728,5.705320211096848e-06
182,2.0732,5.705320211096848e-06
183,2.0736,5.705320211096848e-06
184,2.074,5.705320211096848e-06
185,2.0744,5.705320211096848e-06
186,2.0748,5.705320211096848e-06
187,2.0752,5.705320211096848e-06
188,2.0756,5.705320211096848e-06
189,2.076,5.705320211096848e-06
190,2.0764,5.705320211096848e-06
191,2.0768,5.705320211096848e-06
192,2.0772,5.705320211096848e-06
193,2.0776,5.705320211096848e-06
194,2.078,5.705320211096848e-06
195,2.0784,5.705320211096848e-06
196,2.0788,5.705320211096848e-06
197,2.0792,5.705320211096848e-06
198,2.0796,5.705320211096848e-06
199,2.08,5.705320211096848e-06
200,2.0804,5.705320211096848e-06
201,2.0808,5.705320211096848e-06
202,2.0812,5.705320211096848e-06
203,2.0816,5.705320211096848e-06
204,2.082,5.705320211096848e-06
205,2.0824,5.705320211096848e-06
206,2.0828,5.705320211096848e-06
207,2.0832,5.705320211096848e-06
208,2.0836,5.705320211096848e-06
209,2.084,5.705320211096848e-06
210,2.0844,5.705320211096848e-06
211,2.0848,5.705320211096848e-06
212,2.0852,5.705320211096848e-06
213,2.0856,5.705320211096848e-06
214,2.086,5.705320211096848e-06
215,2.0864,5.705320211096848e-06
216,2.0868,5.705320211096848e-06
217,2.0872,5.705320211096848e-06
218,2.0876,5.705320211096848e-06
219,2.088,5.705320211096848e-06
220,2.0884,5.705320211096848e-06
221,2.0888,5.705320211096848e-06
222,2.0892,5.705320211096848e-06
223,2.0896,5.705320211096848e-06
224,2.09,5.705320211096848e-06
225,2.0904,5.705320211096848e-06
226,2.0908,5.705320211096848e-06
227,2.0912,5.705320211096848e-06
228,2.0916,5.705320211096848e-06
229,2.092,5.705320211096848e-06
230,2.0924,5.705320211096848e-06
231,2.0928,5.705320211096848e-06
232,2.0932,5.705320211096848e-06
233,2.0936,5.705320211096848e-06
234,2.094,5.705320211096848e-06
235,2.0944,5.705320211096848e-06
236,2.0948,5.705320211096848e-06
237,2.0952,5.705320211096848e-06
238,2.0956,5.705320211096848e-06
239,2.096,5.705320211096848e-06
240,2.0964,5.705320211096848e-06
241,2.0968,5.705320211096848e-06
242,2.0972,5.705320211096848e-06
243,2.0976,5.705320211096848e-06
244,2.098,5.705320211096848e-06
245,2.0984,5.705320211096848e-06
246,2.0987999999999998,5.705320211096848e-06
247,2.0992,5.705320211096848e-06
248,2.0996,5.705320211096848e-06
249,2.1,5.705320211096848e-06
250,2.1004,5.705320211096848e-06
251,2.1008,5.705320211096848e-06
252,2.1012,5.705320211096848e-06
253,2.1016,5.705320211096848e-06
254,2.102,5.705320211096848e-06
255,2.1024,5.705320211096848e-06
256,2.1028000000000002,5.705320211096848e-06
257,2.1032,5.705320211096848e-06
258,2.1036,5.705320211096848e-06
259,2.104,5.705320211096848e-06
260,2.1044,5.705320211096848e-06
261,2.1048,5.705320211096848e-06
262,2.1052,5.705320211096848e-06
263,2.1056,5.705320211096848e-06
264,2.106,5.705320211096848e-06
265,2.1064,5.705320211096848e-06
266,2.1068,5.705320211096848e-06
267,2.1072,5.705320211096848e-06
268,2.1076,5.705320211096848e-06
269,2.108,5.705320211096848e-06
270,2.1084,5.705320211096848e-06
271,2.1088,5.705320211096848e-06
272,2.1092,5.705320211096848e-06
273,2.1096,5.705320211096848e-06
274,2.11,5.705320211096848e-06
275,2.1104,5.705320211096848e-06
276,2.1108000000000002,5.705320211096848e-06
277,2.1112,5.705320211096848e-06
278,2.1116,5.705320211096848e-06
279,2.112,5.705320211096848e-06
280,2.1124,5.705320211096848e-06
281,2.1128,5.705320211096848e-06
282,2.1132,5.705320211096848e-06
283,2.1136,5.705320211096848e-06
284,2.114,5.705320211096848e-06
285,2.1144,5.705320211096848e-06
286,2.1148,5.705320211096848e-06
287,2.1152,5.705320211096848e-06
288,2.1156,5.705320211096848e-06
289,2.116,5.705320211096848e-06
290,2.1164,5.705320211096848e-06
291,2.1168,5.705320211096848e-06
292,2.1172,5.705320211096848e-06
293,2.1176,5.705320211096848e-06
294,2.118,5.705320211096848e-06
295,2.1184,5.705320211096848e-06
296,2.1188,5.705320211096848e-06
297,2.1192,5.705320211096848e-06
298,2.1196,5.705320211096848e-06
299,2.12,5.705320211096848e-06
300,2.1204,5.705320211096848e-06
301,2.1208,5.705320211096848e-06
302,2.1212,5.705320211096848e-06
303,2.1216,5.705320211096848e-06
304,2.122,5.705320211096848e-06
305,2.1224,5.705320211096848e-06
306,2.1228,5.705320211096848e-06
307,2.1232,5.705320211096848e-06
308,2.1236,5.705320211096848e-06
309,2.124,5.705320211096848e-06
310,2.1244,5.705320211096848e-06
311,2.1248,5.705320211096848e-06
312,2.1252,5.705320211096848e-06
313,2.1256,5.705320211096848e-06
314,2.126,5.705320211096848e-06
315,2.1264,5.705320211096848e-06
316,2.1268,5.705320211096848e-06
317,2.1272,5.705320211096848e-06
318,2.1276,5.705320211096848e-06
319,2.128,5.705320211096848e-06
320,2.1284,5.705320211096848e-06
321,2.1288,5.705320211096848e-06
322,2.1292,5.705320211096848e-06
323,2.1296,5.705320211096848e-06
324,2.13,5.705320211096848e-06
325,2.1304,5.705320211096848e-06
326,2.1308,5.705320211096848e-06
327,2.1312,5.705320211096848e-06
328,2.1316,5.705320211096848e-06
329,2.132,5.705320211096848e-06
330,2.1324,5.705320211096848e-06
331,2.1328,5.705320211096848e-06
332,2.1332,5.705320211096848e-06
333,2.1336,5.705320211096848e-06
334,2.134,5.705320211096848e-06
335,2.1344,5.705320211096848e-06
336,2.1348,5.705320211096848e-06
337,2.1352,5.705320211096848e-06
338,2.1356,5.705320211096848e-06
339,2.136,5.705320211096848e-06
340,2.1364,5.705320211096848e-06
341,2.1368,5.705320211096848e-06
342,2.1372,5.705320211096848e-06
343,2.1376,5.705320211096848e-06
344,2.138,5.705320211096848e-06
345,2.1384,5.705320211096848e-06
346,2.1388,5.705320211096848e-06
347,2.1392,5.705320211096848e-06
348,2.1396,5.705320211096848e-06
349,2.14,5.705320211096848e-06
350,2.1404,5.705320211096848e-06
351,2.1408,5.705320211096848e-06
352,2.1412,5.705320211096848e-06
353,2.1416,5.705320211096848e-06
354,2.142,5.705320211096848e-06
355,2.1424,5.705320211096848e-06
356,2.1428,5.705320211096848e-06
357,2.1432,5.705320211096848e-06
358,2.1436,5.705320211096848e-06
359,2.144,5.705320211096848e-06
360,2.1444,5.705320211096848e-06
361,2.1448,5.705320211096848e-06
362,2.1452,5.705320211096848e-06
363,2.1456,5.705320211096848e-06
364,2.146,5.705320211096848e-06
365,2.1464,5.705320211096848e-06
366,2.1468,5.705320211096848e-06
367,2.1471999999999998,5.705320211096848e-06
368,2.1476,5.705320211096848e-06
369,2.148,5.705320211096848e-06
370,2.1484,5.705320211096848e-06
371,2.1488,5.705320211096848e-06
372,2.1492,5.705320211096848e-06
373,2.1496,5.705320211096848e-06
374,2.15,5.705320211096848e-06
375,2.1504,5.705320211096848e-06
376,2.1508,5.705320211096848e-06
377,2.1512000000000002,5.705320211096848e-06
378,2.1516,5.705320211096848e-06
379,2.152,5.705320211096848e-06
380,2.1524,5.705320211096848e-06
381,2.1528,5.705320211096848e-06
382,2.1532,5.705320211096848e-06
383,2.1536,5.705320211096848e-06
384,2.154,5.705320211096848e-06
385,2.1544,5.705320211096848e-06
386,2.1548,5.705320211096848e-06
387,2.1552,5.705320211096848e-06
388,2.1556,5.705320211096848e-06
389,2.156,5.705320211096848e-06
390,2.1564,5.705320211096848e-06
391,2.1568,5.705320211096848e-06
392,2.1572,5.705320211096848e-06
393,2.1576,5.705320211096848e-06
394,2.158,5.705320211096848e-06
395,2.1584,5.705320211096848e-06
396,2.1588,5.705320211096848e-06
397,2.1592000000000002,5.705320211096848e-06
398,2.1596,5.705320211096848e-06
399,2.16,5.705320211096848e-06
400,2.1604,5.705320211096848e-06
401,2.1608,5.705320211096848e-06
402,2.1612,5.705320211096848e-06
403,2.1616,5.705320211096848e-06
404,2.162,5.705320211096848e-06
405,2.1624,5.705320211096848e-06
406,2.1628,5.705320211096848e-06
407,2.1632,5.705320211096848e-06
408,2.1636,5.705320211096848e-06
409,2.164,5.705320211096848e-06
410,2.1644,5.705320211096848e-06
411,2.1648,5.705320211096848e-06
412,2.1652,5.705320211096848e-06
413,2.1656,5.705320211096848e-06
414,2.166,5.705320211096848e-06
415,2.1664,5.705320211096848e-06
416,2.1668,5.705320211096848e-06
417,2.1672000000000002,5.705320211096848e-06
418,2.1676,5.705320211096848e-06
419,2.168,5.705320211096848e-06
420,2.1684,5.705320211096848e-06
421,2.1688,5.705320211096848e-06
422,2.1692,5.705320211096848e-06
423,2.1696,5.705320211096848e-06
424,2.17,5.705320211096848e-06
425,2.1704,5.705320211096848e-06
426,2.1708,5.705320211096848e-06
427,2.1712,5.705320211096848e-06
428,2.1716,5.705320211096848e-06
429,2.172,5.705320211096848e-06
430,2.1724,5.705320211096848e-06
431,2.1728,5.705320211096848e-06
432,2.1732,5.705320211096848e-06
433,2.1736,5.705320211096848e-06
434,2.174,5.705320211096848e-06
435,2.1744,5.705320211096848e-06
436,2.1748,5.705320211096848e-06
437,2.1752,5.705320211096848e-06
438,2.1756,5.705320211096848e-06
439,2.176,5.705320211096848e-06
440,2.1764,5.705320211096848e-06
441,2.1768,5.705320211096848e-06
442,2.1772,5.705320211096848e-06
443,2.1776,5.705320211096848e-06
444,2.178,5.705320211096848e-06
445,2.1784,5.705320211096848e-06
446,2.1788,5.705320211096848e-06
447,2.1792,5.705320211096848e-06
448,2.1796,5.705320211096848e-06
449,2.18,5.705320211096848e-06
450,2.1804,5.705320211096848e-06
451,2.1808,5.705320211096848e-06
452,2.1812,5.705320211096848e-06
453,2.1816,5.705320211096848e-06
454,2.182,5.705320211096848e-06
455,2.1824,5.705320211096848e-06
456,2.1828,5.705320211096848e-06
457,2.1832,5.705320211096848e-06
458,2.1836,5.705320211096848e-06
459,2.184,5.705320211096848e-06
460,2.1844,5.705320211096848e-06
461,2.1848,5.705320211096848e-06
462,2.1852,5.705320211096848e-06
463,2.1856,5.705320211096848e-06
464,2.186,5.705320211096848e-06
465,2.1864,5.705320211096848e-06
466,2.1868,5.705320211096848e-06
467,2.1872,5.705320211096848e-06
468,2.1876,5.705320211096848e-06
469,2.188,5.705320211096848e-06
470,2.1884,5.705320211096848e-06
471,2.1888,5.705320211096848e-06
472,2.1892,5.705320211096848e-06
473,2.1896,5.705320211096848e-06
474,2.19,5.705320211096848e-06
475,2.1904,5.705320211096848e-06
476,2.1908,5.705320211096848e-06
477,2.1912,5.705320211096848e-06
478,2.1916,5.705320211096848e-06
479,2.192,5.705320211096848e-06
480,2.1924,5.705320211096848e-06
481,2.1928,5.705320211096848e-06
482,2.1932,5.705320211096848e-06
483,2.1936,5.705320211096848e-06
484,2.194,5.705320211096848e-06
485,2.1944,5.705320211096848e-06
486,2.1948,5.705320211096848e-06
487,2.1952,5.705320211096848e-06
488,2.1955999999999998,5.705320211096848e-06
489,2.196,5.705320211096848e-06
490,2.1964,5.705320211096848e-06
491,2.1968,5.705320211096848e-06
492,2.1972,5.705320211096848e-06
493,2.1976,5.705320211096848e-06
494,2.198,5.705320211096848e-06
495,2.1984,5.705320211096848e-06
496,2.1988,5.705320211096848e-06
497,2.1992,5.705320211096848e-06
498,2.1996,5.705320211096848e-06
499,2.2,5.705320211096848e-06
500,2.2004,5.705320211096848e-06
501,2.2008,5.705320211096848e-06
502,2.2012,5.705320211096848e-06
503,2.2016,5.705320211096848e-06
504,2.202,5.705320211096848e-06
505,2.2024,5.705320211096848e-06
506,2.2028,5.705320211096848e-06
507,2.2032,5.705320211096848e-06
508,2.2036,5.705320211096848e-06
509,2.204,5.705320211096848e-06
510,2.2044,5.705320211096848e-06
511,2.2048,5.705320211096848e-06
512,2.2052,5.705320211096848e-06
513,2.2056,5.705320211096848e-06
514,2.206,5.705320211096848e-06
515,2.2064,5.705320211096848e-06
516,2.2068,5.705320211096848e-06
517,2.2072,5.705320211096848e-06
518,2.2076000000000002,5.705320211096848e-06
519,2.208,5.705320211096848e-06
520,2.2084,5.705320211096848e-06
521,2.2088,5.705320211096848e-06
522,2.2092,5.705320211096848e-06
523,2.2096,5.705320211096848e-06
524,2.21,5.705320211096848e-06
525,2.2104,5.705320211096848e-06
526,2.2108,5.705320211096848e-06
527,2.2112,5.705320211096848e-06
528,2.2116,5.705320211096848e-06
529,2.212,5.705320211096848e-06
530,2.2124,5.705320211096848e-06
531,2.2128,5.705320211096848e-06
532,2.2132,5.705320211096848e-06
533,2.2136,5.705320211096848e-06
534,2.214,5.705320211096848e-06
535,2.2144,5.705320211096848e-06
536,2.2148,5.705320211096848e-06
537,2.2152,5.705320211096848e-06
538,2.2156000000000002,5.705320211096848e-06
539,2.216,5.705320211096848e-06
540,2.2164,5.705320211096848e-06
541,2.2168,5.705320211096848e-06
542,2.2172,5.705320211096848e-06
543,2.2176,5.705320211096848e-06
544,2.218,5.705320211096848e-06
545,2.2184,5.705320211096848e-06
546,2.2188,5.705320211096848e-06
547,2.2192,5.705320211096848e-06
548,2.2196,5.705320211096848e-06
549,2.22,5.705320211096848e-06
550,2.2204,5.705320211096848e-06
551,2.2208,5.705320211096848e-06
552,2.2212,5.705320211096848e-06
553,2.2216,5.705320211096848e-06
554,2.222,5.705320211096848e-06
555,2.2224,5.705320211096848e-06
556,2.2228,5.705320211096848e-06
557,2.2232,5.705320211096848e-06
558,2.2236000000000002,5.705320211096848e-06
559,2.224,5.705320211096848e-06
560,2.2244,5.705320211096848e-06
561,2.2248,5.705320211096848e-06
562,2.2252,5.705320211096848e-06
563,2.2256,5.705320211096848e-06
564,2.226,5.705320211096848e-06
565,2.2264,5.705320211096848e-06
566,2.2268,5.705320211096848e-06
567,2.2272,5.705320211096848e-06
568,2.2276,5.705320211096848e-06
569,2.228,5.705320211096848e-06
570,2.2284,5.705320211096848e-06
571,2.2288,5.705320211096848e-06
572,2.2292,5.705320211096848e-06
573,2.2296,5.705320211096848e-06
574,2.23,5.705320211096848e-06
575,2.2304,5.705320211096848e-06
576,2.2308,5.705320211096848e-06
577,2.2312,5.705320211096848e-06
578,2.2316,5.705320211096848e-06
579,2.232,5.705320211096848e-06
580,2.2324,5.705320211096848e-06
581,2.2328,5.705320211096848e-06
582,2.2332,5.705320211096848e-06
583,2.2336,5.705320211096848e-06
584,2.234,5.705320211096848e-06
585,2.2344,5.705320211096848e-06
586,2.2348,5.705320211096848e-06
587,2.2352,5.705320211096848e-06
588,2.2356,5.705320211096848e-06
589,2.236,5.705320211096848e-06
590,2.2364,5.705320211096848e-06
591,2.2368,5.705320211096848e-06
592,2.2372,5.705320211096848e-06
593,2.2376,5.705320211096848e-06
594,2.238,5.705320211096848e-06
595,2.2384,5.705320211096848e-06
596,2.2388,5.705320211096848e-06
597,2.2392,5.705320211096848e-06
598,2.2396,5.705320211096848e-06
599,2.24,5.705320211096848e-06
600,2.2404,5.705320211096848e-06
601,2.2408,5.705320211096848e-06
602,2.2412,5.705320211096848e-06
603,2.2416,5.705320211096848e-06
604,2.242,5.705320211096848e-06
605,2.2424,5.705320211096848e-06
606,2.2428,5.705320211096848e-06
607,2.2432,5.705320211096848e-06
608,2.2436,5.705320211096848e-06
609,2.244,5.705320211096848e-06
610,2.2444,5.705320211096848e-06
611,2.2448,5.705320211096848e-06
612,2.2452,5.705320211096848e-06
613,2.2456,5.705320211096848e-06
614,2.246,5.705320211096848e-06
615,2.2464,5.705320211096848e-06
616,2.2468,5.705320211096848e-06
617,2.2472,5.705320211096848e-06
618,2.2476,5.705320211096848e-06
619,2.248,5.705320211096848e-06
620,2.2484,5.705320211096848e-06
621,2.2488,5.705320211096848e-06
622,2.2492,5.705320211096848e-06
623,2.2496,5.705320211096848e-06
624,2.25,5.705320211096848e-06
625,2.2504,5.705320211096848e-06
626,2.2508,5.705320211096848e-06
627,2.2512,5.705320211096848e-06
628,2.2516,5.705320211096848e-06
629,2.252,5.705320211096848e-06
630,2.2524,5.705320211096848e-06
631,2.2528,5.705320211096848e-06
632,2.2532,5.705320211096848e-06
633,2.2536,5.705320211096848e-06
634,2.254,5.705320211096848e-06
635,2.2544,5.705320211096848e-06
636,2.2548,5.705320211096848e-06
637,2.2552,5.705320211096848e-06
638,2.2556,5.705320211096848e-06
639,2.2560000000000002,5.705320211096848e-06
640,2.2564,5.705320211096848e-06
641,2.2568,5.705320211096848e-06
642,2.2572,5.705320211096848e-06
643,2.2576,5.705320211096848e-06
644,2.258,5.705320211096848e-06
645,2.2584,5.705320211096848e-06
646,2.2588,5.705320211096848e-06
647,2.2592,5.705320211096848e-06
648,2.2596,5.705320211096848e-06
649,2.26,5.705320211096848e-06
650,2.2604,5.705320211096848e-06
651,2.2608,5.705320211096848e-06
652,2.2612,5.705320211096848e-06
653,2.2616,5.705320211096848e-06
654,2.262,5.705320211096848e-06
655,2.2624,5.705320211096848e-06
656,2.2628,5.705320211096848e-06
657,2.2632,5.705320211096848e-06
658,2.2636,5.705320211096848e-06
659,2.2640000000000002,5.705320211096848e-06
660,2.2644,5.705320211096848e-06
661,2.2648,5.705320211096848e-06
662,2.2652,5.705320211096848e-06
663,2.2656,5.705320211096848e-06
664,2.266,5.705320211096848e-06
665,2.2664,5.705320211096848e-06
666,2.2668,5.705320211096848e-06
667,2.2672,5.705320211096848e-06
668,2.2676,5.705320211096848e-06
669,2.268,5.705320211096848e-06
670,2.2684,5.705320211096848e-06
671,2.2688,5.705320211096848e-06
672,2.2692,5.705320211096848e-06
673,2.2696,5.705320211096848e-06
674,2.27,5.705320211096848e-06
675,2.2704,5.705320211096848e-06
676,2.2708,5.705320211096848e-06
677,2.2712,5.705320211096848e-06
678,2.2716,5.705320211096848e-06
679,2.2720000000000002,5.705320211096848e-06
680,2.2724,5.705320211096848e-06
681,2.2728,5.705320211096848e-06
682,2.2732,5.705320211096848e-06
683,2.2736,5.705320211096848e-06
684,2.274,5.705320211096848e-06
685,2.2744,5.705320211096848e-06
686,2.2748,5.705320211096848e-06
687,2.2752,5.705320211096848e-06
688,2.2756,5.705320211096848e-06
689,2.276,5.705320211096848e-06
690,2.2764,5.705320211096848e-06
691,2.2768,5.705320211096848e-06
692,2.2772,5.705320211096848e-06
693,2.2776,5.705320211096848e-06
694,2.278,5.705320211096848e-06
695,2.2784,5.705320211096848e-06
696,2.2788,5.705320211096848e-06
697,2.2792,5.705320211096848e-06
698,2.2796,5.705320211096848e-06
699,2.2800000000000002,5.705320211096848e-06
700,2.2804,5.705320211096848e-06
701,2.2808,5.705320211096848e-06
702,2.2812,5.705320211096848e-06
703,2.2816,5.705320211096848e-06
704,2.282,5.705320211096848e-06
705,2.2824,5.705320211096848e-06
706,2.2828,5.705320211096848e-06
707,2.2832,5.705320211096848e-06
708,2.2836,5.705320211096848e-06
709,2.284,5.705320211096848e-06
710,2.2843999999999998,5.705320211096848e-06
711,2.2848,5.705320211096848e-06
712,2.2852,5.705320211096848e-06
713,2.2856,5.705320211096848e-06
714,2.286,5.705320211096848e-06
715,2.2864,5.705320211096848e-06
716,2.2868,5.705320211096848e-06
717,2.2872,5.705320211096848e-06
718,2.2876,5.705320211096848e-06
719,2.2880000000000003,5.705320211096848e-06
720,2.2884,5.705320211096848e-06
721,2.2888,5.705320211096848e-06
722,2.2892,5.705320211096848e-06
723,2.2896,5.705320211096848e-06
724,2.29,5.705320211096848e-06
725,2.2904,5.705320211096848e-06
726,2.2908,5.705320211096848e-06
727,2.2912,5.705320211096848e-06
728,2.2916,5.705320211096848e-06
729,2.292,5.705320211096848e-06
730,2.2923999999999998,5.705320211096848e-06
731,2.2928,5.705320211096848e-06
732,2.2932,5.705320211096848e-06
733,2.2936,5.705320211096848e-06
734,2.294,5.705320211096848e-06
735,2.2944,5.705320211096848e-06
736,2.2948,5.705320211096848e-06
737,2.2952,5.705320211096848e-06
738,2.2956,5.705320211096848e-06
739,2.2960000000000003,5.705320211096848e-06
740,2.2964,5.705320211096848e-06
741,2.2968,5.705320211096848e-06
742,2.2972,5.705320211096848e-06
743,2.2976,5.705320211096848e-06
744,2.298,5.705320211096848e-06
745,2.2984,5.705320211096848e-06
746,2.2988,5.705320211096848e-06
747,2.2992,5.705320211096848e-06
748,2.2996,5.705320211096848e-06
749,2.3,5.705320211096848e-06
750,2.3004,5.705320211096848e-06
751,2.3008,5.705320211096848e-06
752,2.3012,5.705320211096848e-06
753,2.3016,5.705320211096848e-06
754,2.302,5.705320211096848e-06
755,2.3024,5.705320211096848e-06
756,2.3028,5.705320211096848e-06
757,2.3032,5.705320211096848e-06
758,2.3036,5.705320211096848e-06
759,2.304,5.705320211096848e-06
760,2.3044000000000002,5.705320211096848e-06
761,2.3048,5.705320211096848e-06
762,2.3052,5.705320211096848e-06
763,2.3056,5.705320211096848e-06
764,2.306,5.705320211096848e-06
765,2.3064,5.705320211096848e-06
766,2.3068,5.705320211096848e-06
767,2.3072,5.705320211096848e-06
768,2.3076,5.705320211096848e-06
769,2.308,5.705320211096848e-06
770,2.3084,5.705320211096848e-06
771,2.3088,5.705320211096848e-06
772,2.3092,5.705320211096848e-06
773,2.3096,5.705320211096848e-06
774,2.31,5.705320211096848e-06
775,2.3104,5.705320211096848e-06
776,2.3108,5.705320211096848e-06
777,2.3112,5.705320211096848e-06
778,2.3116,5.705320211096848e-06
779,2.312,5.705320211096848e-06
780,2.3124000000000002,5.705320211096848e-06
781,2.3128,5.705320211096848e-06
782,2.3132,5.705320211096848e-06
783,2.3136,5.705320211096848e-06
784,2.314,5.705320211096848e-06
785,2.3144,5.705320211096848e-06
786,2.3148,5.705320211096848e-06
787,2.3152,5.705320211096848e-06
788,2.3156,5.705320211096848e-06
789,2.316,5.705320211096848e-06
790,2.3164,5.705320211096848e-06
791,2.3168,5.705320211096848e-06
792,2.3172,5.705320211096848e-06
793,2.3176,5.705320211096848e-06
794,2.318,5.705320211096848e-06
795,2.3184,5.705320211096848e-06
796,2.3188,5.705320211096848e-06
797,2.3192,5.705320211096848e-06
798,2.3196,5.705320211096848e-06
799,2.32,5.705320211096848e-06
800,2.3204000000000002,5.705320211096848e-06
801,2.3208,5.705320211096848e-06
802,2.3212,5.705320211096848e-06
803,2.3216,5.705320211096848e-06
804,2.322,5.705320211096848e-06
805,2.3224,5.705320211096848e-06
806,2.3228,5.705320211096848e-06
807,2.3232,5.705320211096848e-06
808,2.3236,5.705320211096848e-06
809,2.324,5.705320211096848e-06
810,2.3244,5.705320211096848e-06
811,2.3248,5.705320211096848e-06
812,2.3252,5.705320211096848e-06
813,2.3256,5.705320211096848e-06
814,2.326,5.705320211096848e-06
815,2.3264,5.705320211096848e-06
816,2.3268,5.705320211096848e-06
817,2.3272,5.705320211096848e-06
818,2.3276,5.705320211096848e-06
819,2.328,5.705320211096848e-06
820,2.3284000000000002,5.705320211096848e-06
821,2.3288,5.705320211096848e-06
822,2.3292,5.705320211096848e-06
823,2.3296,5.705320211096848e-06
824,2.33,5.705320211096848e-06
825,2.3304,5.705320211096848e-06
826,2.3308,5.705320211096848e-06
827,2.3312,5.705320211096848e-06
828,2.3316,5.705320211096848e-06
829,2.332,5.705320211096848e-06
830,2.3324,5.705320211096848e-06
831,2.3328,5.705320211096848e-06
832,2.3332,5.705320211096848e-06
833,2.3336,5.705320211096848e-06
834,2.334,5.705320211096848e-06
835,2.3344,5.705320211096848e-06
836,2.3348,5.705320211096848e-06
837,2.3352,5.705320211096848e-06
838,2.3356,5.705320211096848e-06
839,2.336,5.705320211096848e-06
840,2.3364000000000003,5.705320211096848e-06
841,2.3368,5.705320211096848e-06
842,2.3372,5.705320211096848e-06
843,2.3376,5.705320211096848e-06
844,2.338,5.705320211096848e-06
845,2.3384,5.705320211096848e-06
846,2.3388,5.705320211096848e-06
847,2.3392,5.705320211096848e-06
848,2.3396,5.705320211096848e-06
849,2.34,5.705320211096848e-06
850,2.3404,5.705320211096848e-06
851,2.3407999999999998,5.705320211096848e-06
852,2.3412,5.705320211096848e-06
853,2.3416,5.705320211096848e-06
854,2.342,5.705320211096848e-06
855,2.3424,5.705320211096848e-06
856,2.3428,5.705320211096848e-06
857,2.3432,5.705320211096848e-06
858,2.3436,5.705320211096848e-06
859,2.344,5.705320211096848e-06
860,2.3444000000000003,5.705320211096848e-06
861,2.3448,5.705320211096848e-06
862,2.3452,5.705320211096848e-06
863,2.3456,5.705320211096848e-06
864,2.346,5.705320211096848e-06
865,2.3464,5.705320211096848e-06
866,2.3468,5.705320211096848e-06
867,2.3472,5.705320211096848e-06
868,2.3476,5.705320211096848e-06
869,2.348,5.705320211096848e-06
870,2.3484,5.705320211096848e-06
871,2.3487999999999998,5.705320211096848e-06
872,2.3492,5.705320211096848e-06
873,2.3496,5.705320211096848e-06
874,2.35,5.705320211096848e-06
875,2.3504,5.705320211096848e-06
876,2.3508,5.705320211096848e-06
877,2.3512,5.705320211096848e-06
878,2.3516,5.705320211096848e-06
879,2.352,5.705320211096848e-06
880,2.3524,5.705320211096848e-06
881,2.3528000000000002,5.705320211096848e-06
882,2.3532,5.705320211096848e-06
883,2.3536,5.705320211096848e-06
884,2.354,5.705320211096848e-06
885,2.3544,5.705320211096848e-06
886,2.3548,5.705320211096848e-06
887,2.3552,5.705320211096848e-06
888,2.3556,5.705320211096848e-06
889,2.356,5.705320211096848e-06
890,2.3564,5.705320211096848e-06
891,2.3568,5.705320211096848e-06
892,2.3572,5.705320211096848e-06
893,2.3576,5.705320211096848e-06
894,2.358,5.705320211096848e-06
895,2.3584,5.705320211096848e-06
896,2.3588,5.705320211096848e-06
897,2.3592,5.705320211096848e-06
898,2.3596,5.705320211096848e-06
899,2.36,5.705320211096848e-06
900,2.3604,5.705320211096848e-06
901,2.3608000000000002,5.705320211096848e-06
902,2.3612,5.705320211096848e-06
903,2.3616,5.705320211096848e-06
904,2.362,5.705320211096848e-06
905,2.3624,5.705320211096848e-06
906,2.3628,5.705320211096848e-06
907,2.3632,5.705320211096848e-06
908,2.3636,5.705320211096848e-06
909,2.364,5.705320211096848e-06
910,2.3644,5.705320211096848e-06
911,2.3648,5.705320211096848e-06
912,2.3652,5.705320211096848e-06
913,2.3656,5.705320211096848e-06
914,2.366,5.705320211096848e-06
915,2.3664,5.705320211096848e-06
916,2.3668,5.705320211096848e-06
917,2.3672,5.705320211096848e-06
918,2.3676,5.705320211096848e-06
919,2.368,5.705320211096848e-06
920,2.3684,5.705320211096848e-06
921,2.3688000000000002,5.705320211096848e-06
922,2.3692,5.705320211096848e-06
923,2.3696,5.705320211096848e-06
924,2.37,5.705320211096848e-06
925,2.3704,5.705320211096848e-06
926,2.3708,5.705320211096848e-06
927,2.3712,5.705320211096848e-06
928,2.3716,5.705320211096848e-06
929,2.372,5.705320211096848e-06
930,2.3724,5.705320211096848e-06
931,2.3728,5.705320211096848e-06
932,2.3732,5.705320211096848e-06
933,2.3736,5.705320211096848e-06
934,2.374,5.705320211096848e-06
935,2.3744,5.705320211096848e-06
936,2.3748,5.705320211096848e-06
937,2.3752,5.705320211096848e-06
938,2.3756,5.705320211096848e-06
939,2.376,5.705320211096848e-06
940,2.3764,5.705320211096848e-06
941,2.3768000000000002,5.705320211096848e-06
942,2.3772,5.705320211096848e-06
943,2.3776,5.705320211096848e-06
944,2.378,5.705320211096848e-06
945,2.3784,5.705320211096848e-06
946,2.3788,5.705320211096848e-06
947,2.3792,5.705320211096848e-06
948,2.3796,5.705320211096848e-06
949,2.38,5.705320211096848e-06
950,2.3804,5.705320211096848e-06
951,2.3808,5.705320211096848e-06
952,2.3812,5.705320211096848e-06
953,2.3816,5.705320211096848e-06
954,2.382,5.705320211096848e-06
955,2.3824,5.705320211096848e-06
956,2.3828,5.705320211096848e-06
957,2.3832,5.705320211096848e-06
958,2.3836,5.705320211096848e-06
959,2.384,5.705320211096848e-06
960,2.3844,5.705320211096848e-06
961,2.3848000000000003,5.705320211096848e-06
962,2.3852,5.705320211096848e-06
963,2.3856,5.705320211096848e-06
964,2.386,5.705320211096848e-06
965,2.3864,5.705320211096848e-06
966,2.3868,5.705320211096848e-06
967,2.3872,5.705320211096848e-06
968,2.3876,5.705320211096848e-06
969,2.388,5.705320211096848e-06
970,2.3884,5.705320211096848e-06
971,2.3888,5.705320211096848e-06
972,2.3892,5.705320211096848e-06
973,2.3896,5.705320211096848e-06
974,2.39,5.705320211096848e-06
975,2.3904,5.705320211096848e-06
976,2.3908,5.705320211096848e-06
977,2.3912,5.705320211096848e-06
978,2.3916,5.705320211096848e-06
979,2.392,5.705320211096848e-06
980,2.3924,5.705320211096848e-06
981,2.3928000000000003,5.705320211096848e-06
982,2.3932,5.705320211096848e-06
983,2.3936,5.705320211096848e-06
984,2.394,5.705320211096848e-06
985,2.3944,5.705320211096848e-06
986,2.3948,5.705320211096848e-06
987,2.3952,5.705320211096848e-06
988,2.3956,5.705320211096848e-06
989,2.396,5.705320211096848e-06
990,2.3964,5.705320211096848e-06
991,2.3968,5.705320211096848e-06
992,2.3971999999999998,5.705320211096848e-06
993,2.3976,5.705320211096848e-06
994,2.398,5.705320211096848e-06
995,2.3984,5.705320211096848e-06
996,2.3988,5.705320211096848e-06
997,2.3992,5.705320211096848e-06
998,2.3996,5.705320211096848e-06
999,2.4,5.705320211096848e-06
1000,2.4004,5.705320211096848e-06
1001,2.4008000000000003,5.705320211096848e-06
1002,2.4012000000000002,5.705320211096848e-06
1003,2.4016,5.705320211096848e-06
1004,2.402,5.705320211096848e-06
1005,2.4024,5.705320211096848e-06
1006,2.4028,5.705320211096848e-06
1007,2.4032,5.705320211096848e-06
1008,2.4036,5.705320211096848e-06
1009,2.404,5.705320211096848e-06
1010,2.4044,5.705320211096848e-06
1011,2.4048,5.705320211096848e-06
1012,2.4052,5.705320211096848e-06
1013,2.4056,5.705320211096848e-06
1014,2.406,5.705320211096848e-06
1015,2.4064,5.705320211096848e-06
1016,2.4068,5.705320211096848e-06
1017,2.4072,5.705320211096848e-06
1018,2.4076,5.705320211096848e-06
1019,2.408,5.705320211096848e-06
1020,2.4084,5.705320211096848e-06
1021,2.4088,5.705320211096848e-06
1022,2.4092000000000002,5.705320211096848e-06
1023,2.4096,5.705320211096848e-06
1024,2.41,5.705320211096848e-06
1025,2.4104,5.705320211096848e-06
1026,2.4108,5.705320211096848e-06
1027,2.4112,5.705320211096848e-06
1028,2.4116,5.705320211096848e-06
1029,2.412,5.705320211096848e-06
1030,2.4124,5.705320211096848e-06
1031,2.4128,5.705320211096848e-06
1032,2.4132,5.705320211096848e-06
1033,2.4136,5.705320211096848e-06
1034,2.414,5.705320211096848e-06
1035,2.4144,5.705320211096848e-06
1036,2.4148,5.705320211096848e-06
1037,2.4152,5.705320211096848e-06
1038,2.4156,5.705320211096848e-06
1039,2.416,5.705320211096848e-06
1040,2.4164,5.705320211096848e-06
1041,2.4168,5.705320211096848e-06
1042,2.4172000000000002,5.705320211096848e-06
1043,2.4176,5.705320211096848e-06
1044,2.418,5.705320211096848e-06
1045,2.4184,5.705320211096848e-06
1046,2.4188,5.705320211096848e-06
1047,2.4192,5.705320211096848e-06
1048,2.4196,5.705320211096848e-06
1049,2.42,5.705320211096848e-06
1050,2.4204,5.705320211096848e-06
1051,2.4208,5.705320211096848e-06
1052,2.4212,5.705320211096848e-06
1053,2.4216,5.705320211096848e-06
1054,2.422,5.705320211096848e-06
1055,2.4224,5.705320211096848e-06
1056,2.4228,5.705320211096848e-06
1057,2.4232,5.705320211096848e-06
1058,2.4236,5.705320211096848e-06
1059,2.424,5.705320211096848e-06
1060,2.4244,5.705320211096848e-06
1061,2.4248,5.705320211096848e-06
1062,2.4252000000000002,5.705320211096848e-06
1063,2.4256,5.705320211096848e-06
1064,2.426,5.705320211096848e-06
1065,2.4264,5.705320211096848e-06
1066,2.4268,5.705320211096848e-06
1067,2.4272,5.705320211096848e-06
1068,2.4276,5.705320211096848e-06
1069,2.428,5.705320211096848e-06
1070,2.4284,5.705320211096848e-06
1071,2.4288,5.705320211096848e-06
1072,2.4292,5.705320211096848e-06
1073,2.4296,5.705320211096848e-06
1074,2.43,5.705320211096848e-06
1075,2.4304,5.705320211096848e-06
1076,2.4308,5.705320211096848e-06
1077,2.4312,5.705320211096848e-06
1078,2.4316,5.705320211096848e-06
1079,2.432,5.705320211096848e-06
1080,2.4324,5.705320211096848e-06
1081,2.4328,5.705320211096848e-06
1082,2.4332000000000003,5.705320211096848e-06
1083,2.4336,5.705320211096848e-06
1084,2.434,5.705320211096848e-06
1085,2.4344,5.705320211096848e-06
1086,2.4348,5.705320211096848e-06
1087,2.4352,5.705320211096848e-06
1088,2.4356,5.705320211096848e-06
1089,2.436,5.705320211096848e-06
1090,2.4364,5.705320211096848e-06
1091,2.4368,5.705320211096848e-06
1092,2.4372,5.705320211096848e-06
1093,2.4376,5.705320211096848e-06
1094,2.438,5.705320211096848e-06
1095,2.4384,5.705320211096848e-06
1096,2.4388,5.705320211096848e-06
1097,2.4392,5.705320211096848e-06
1098,2.4396,5.705320211096848e-06
1099,2.44,5.705320211096848e-06
1100,2.4404,5.705320211096848e-06
1101,2.4408,5.705320211096848e-06
1102,2.4412000000000003,5.705320211096848e-06
1103,2.4416,5.705320211096848e-06
1104,2.442,5.705320211096848e-06
1105,2.4424,5.705320211096848e-06
1106,2.4428,5.705320211096848e-06
1107,2.4432,5.705320211096848e-06
1108,2.4436,5.705320211096848e-06
1109,2.444,5.705320211096848e-06
1110,2.4444,5.705320211096848e-06
1111,2.4448,5.705320211096848e-06
1112,2.4452,5.705320211096848e-06
1113,2.4455999999999998,5.705320211096848e-06
1114,2.446,5.705320211096848e-06
1115,2.4464,5.705320211096848e-06
1116,2.4468,5.705320211096848e-06
1117,2.4472,5.705320211096848e-06
1118,2.4476,5.705320211096848e-06
1119,2.448,5.705320211096848e-06
1120,2.4484,5.705320211096848e-06
1121,2.4488,5.705320211096848e-06
1122,2.4492000000000003,5.705320211096848e-06
1123,2.4496,5.705320211096848e-06
1124,2.45,5.705320211096848e-06
1125,2.4504,5.705320211096848e-06
1126,2.4508,5.705320211096848e-06
1127,2.4512,5.705320211096848e-06
1128,2.4516,5.705320211096848e-06
1129,2.452,5.705320211096848e-06
1130,2.4524,5.705320211096848e-06
1131,2.4528,5.705320211096848e-06
1132,2.4532,5.705320211096848e-06
1133,2.4536,5.705320211096848e-06
1134,2.454,5.705320211096848e-06
1135,2.4544,5.705320211096848e-06
1136,2.4548,5.705320211096848e-06
1137,2.4552,5.705320211096848e-06
1138,2.4556,5.705320211096848e-06
1139,2.456,5.705320211096848e-06
1140,2.4564,5.705320211096848e-06
1141,2.4568,5.705320211096848e-06
1142,2.4572,5.705320211096848e-06
1143,2.4576000000000002,5.705320211096848e-06
1144,2.458,5.705320211096848e-06
1145,2.4584,5.705320211096848e-06
1146,2.4588,5.705320211096848e-06
1147,2.4592,5.705320211096848e-06
1148,2.4596,5.705320211096848e-06
1149,2.46,5.705320211096848e-06
1150,2.4604,5.705320211096848e-06
1151,2.4608,5.705320211096848e-06
1152,2.4612,5.705320211096848e-06
1153,2.4616,5.705320211096848e-06
1154,2.462,5.705320211096848e-06
1155,2.4624,5.705320211096848e-06
1156,2.4628,5.705320211096848e-06
1157,2.4632,5.705320211096848e-06
1158,2.4636,5.705320211096848e-06
1159,2.464,5.705320211096848e-06
1160,2.4644,5.705320211096848e-06
1161,2.4648,5.705320211096848e-06
1162,2.4652,5.705320211096848e-06
1163,2.4656000000000002,5.705320211096848e-06
1164,2.466,5.705320211096848e-06
1165,2.4664,5.705320211096848e-06
1166,2.4668,5.705320211096848e-06
1167,2.4672,5.705320211096848e-06
1168,2.4676,5.705320211096848e-06
1169,2.468,5.705320211096848e-06
1170,2.4684,5.705320211096848e-06
1171,2.4688,5.705320211096848e-06
1172,2.4692,5.705320211096848e-06
1173,2.4696,5.705320211096848e-06
1174,2.47,5.705320211096848e-06
1175,2.4704,5.705320211096848e-06
1176,2.4708,5.705320211096848e-06
1177,2.4712,5.705320211096848e-06
1178,2.4716,5.705320211096848e-06
1179,2.472,5.705320211096848e-06
1180,2.4724,5.705320211096848e-06
1181,2.4728,5.705320211096848e-06
1182,2.4732,5.705320211096848e-06
1183,2.4736000000000002,5.705320211096848e-06
1184,2.474,5.705320211096848e-06
1185,2.4744,5.705320211096848e-06
1186,2.4748,5.705320211096848e-06
1187,2.4752,5.705320211096848e-06
1188,2.4756,5.705320211096848e-06
1189,2.476,5.705320211096848e-06
1190,2.4764,5.705320211096848e-06
1191,2.4768,5.705320211096848e-06
1192,2.4772,5.705320211096848e-06
1193,2.4776,5.705320211096848e-06
1194,2.478,5.705320211096848e-06
1195,2.4784,5.705320211096848e-06
1196,2.4788,5.705320211096848e-06
1197,2.4792,5.705320211096848e-06
1198,2.4796,5.705320211096848e-06
1199,2.48,5.705320211096848e-06
1200,2.4804,5.705320211096848e-06
1201,2.4808,5.705320211096848e-06
1202,2.4812,5.705320211096848e-06
1203,2.4816000000000003,5.705320211096848e-06
1204,2.482,5.705320211096848e-06
1205,2.4824,5.705320211096848e-06
1206,2.4828,5.705320211096848e-06
1207,2.4832,5.705320211096848e-06
1208,2.4836,5.705320211096848e-06
1209,2.484,5.705320211096848e-06
1210,2.4844,5.705320211096848e-06
1211,2.4848,5.705320211096848e-06
1212,2.4852,5.705320211096848e-06
1213,2.4856,5.705320211096848e-06
1214,2.486,5.705320211096848e-06
1215,2.4864,5.705320211096848e-06
1216,2.4868,5.705320211096848e-06
1217,2.4872,5.705320211096848e-06
1218,2.4876,5.705320211096848e-06
1219,2.488,5.705320211096848e-06
1220,2.4884,5.705320211096848e-06
1221,2.4888,5.705320211096848e-06
1222,2.4892,5.705320211096848e-06
1223,2.4896000000000003,5.705320211096848e-06
1224,2.49,5.705320211096848e-06
1225,2.4904,5.705320211096848e-06
1226,2.4908,5.705320211096848e-06
1227,2.4912,5.705320211096848e-06
1228,2.4916,5.705320211096848e-06
1229,2.492,5.705320211096848e-06
1230,2.4924,5.705320211096848e-06
1231,2.4928,5.705320211096848e-06
1232,2.4932,5.705320211096848e-06
1233,2.4936,5.705320211096848e-06
1234,2.494,5.705320211096848e-06
1235,2.4944,5.705320211096848e-06
1236,2.4948,5.705320211096848e-06
1237,2.4952,5.705320211096848e-06
1238,2.4956,5.705320211096848e-06
1239,2.496,5.705320211096848e-06
1240,2.4964,5.705320211096848e-06
1241,2.4968,5.705320211096848e-06
1242,2.4972,5.705320211096848e-06
1243,2.4976000000000003,5.705320211096848e-06
1244,2.498,5.705320211096848e-06
1245,2.4984,5.705320211096848e-06
1246,2.4988,5.705320211096848e-06
1247,2.4992,5.705320211096848e-06
1248,2.4996,5.705320211096848e-06
1249,2.5,5.705320211096848e-06
1250,2.5004,5.705320211096848e-06
1251,2.5008,5.705320211096848e-06
1252,2.5012,5.705320211096848e-06
1253,2.5016,5.705320211096848e-06
1254,2.502,5.705320211096848e-06
1255,2.5024,5.705320211096848e-06
1256,2.5028,5.705320211096848e-06
1257,2.5032,5.705320211096848e-06
1258,2.5036,5.705320211096848e-06
1259,2.504,5.705320211096848e-06
1260,2.5044,5.705320211096848e-06
1261,2.5048,5.705320211096848e-06
1262,2.5052,5.705320211096848e-06
1263,2.5056000000000003,5.705320211096848e-06
1264,2.5060000000000002,5.705320211096848e-06
1265,2.5064,5.705320211096848e-06
1266,2.5068,5.705320211096848e-06
1267,2.5072,5.705320211096848e-06
1268,2.5076,5.705320211096848e-06
1269,2.508,5.705320211096848e-06
1270,2.5084,5.705320211096848e-06
1271,2.5088,5.705320211096848e-06
1272,2.5092,5.705320211096848e-06
1273,2.5096,5.705320211096848e-06
1274,2.51,5.705320211096848e-06
1275,2.5104,5.705320211096848e-06
1276,2.5108,5.705320211096848e-06
1277,2.5112,5.705320211096848e-06
1278,2.5116,5.705320211096848e-06
1279,2.512,5.705320211096848e-06
1280,2.5124,5.705320211096848e-06
1281,2.5128,5.705320211096848e-06
1282,2.5132,5.705320211096848e-06
1283,2.5136000000000003,5.705320211096848e-06
1284,2.5140000000000002,5.705320211096848e-06
1285,2.5144,5.705320211096848e-06
1286,2.5148,5.705320211096848e-06
1287,2.5152,5.705320211096848e-06
1288,2.5156,5.705320211096848e-06
1289,2.516,5.705320211096848e-06
1290,2.5164,5.705320211096848e-06
1291,2.5168,5.705320211096848e-06
1292,2.5172,5.705320211096848e-06
1293,2.5176,5.705320211096848e-06
1294,2.518,5.705320211096848e-06
1295,2.5183999999999997,5.705320211096848e-06
1296,2.5188,5.705320211096848e-06
1297,2.5192,5.705320211096848e-06
1298,2.5196,5.705320211096848e-06
1299,2.52,5.705320211096848e-06
1300,2.5204,5.705320211096848e-06
1301,2.5208,5.705320211096848e-06
1302,2.5212,5.705320211096848e-06
1303,2.5216000000000003,5.705320211096848e-06
1304,2.5220000000000002,5.705320211096848e-06
1305,2.5224,5.705320211096848e-06
1306,2.5228,5.705320211096848e-06
1307,2.5232,5.705320211096848e-06
1308,2.5236,5.705320211096848e-06
1309,2.524,5.705320211096848e-06
1310,2.5244,5.705320211096848e-06
1311,2.5248,5.705320211096848e-06
1312,2.5252,5.705320211096848e-06
1313,2.5256,5.705320211096848e-06
1314,2.526,5.705320211096848e-06
1315,2.5263999999999998,5.705320211096848e-06
1316,2.5268,5.705320211096848e-06
1317,2.5272,5.705320211096848e-06
1318,2.5276,5.705320211096848e-06
1319,2.528,5.705320211096848e-06
1320,2.5284,5.705320211096848e-06
1321,2.5288,5.705320211096848e-06
1322,2.5292,5.705320211096848e-06
1323,2.5296000000000003,5.705320211096848e-06
1324,2.5300000000000002,5.705320211096848e-06
1325,2.5304,5.705320211096848e-06
1326,2.5308,5.705320211096848e-06
1327,2.5312,5.705320211096848e-06
1328,2.5316,5.705320211096848e-06
1329,2.532,5.705320211096848e-06
1330,2.5324,5.705320211096848e-06
1331,2.5328,5.705320211096848e-06
1332,2.5332,5.705320211096848e-06
1333,2.5336,5.705320211096848e-06
1334,2.534,5.705320211096848e-06
1335,2.5343999999999998,5.705320211096848e-06
1336,2.5348,5.705320211096848e-06
1337,2.5352,5.705320211096848e-06
1338,2.5356,5.705320211096848e-06
1339,2.536,5.705320211096848e-06
1340,2.5364,5.705320211096848e-06
1341,2.5368,5.705320211096848e-06
1342,2.5372,5.705320211096848e-06
1343,2.5376000000000003,5.705320211096848e-06
1344,2.5380000000000003,5.705320211096848e-06
1345,2.5384,5.705320211096848e-06
1346,2.5388,5.705320211096848e-06
1347,2.5392,5.705320211096848e-06
1348,2.5396,5.705320211096848e-06
1349,2.54,5.705320211096848e-06
1350,2.5404,5.705320211096848e-06
1351,2.5408,5.705320211096848e-06
1352,2.5412,5.705320211096848e-06
1353,2.5416,5.705320211096848e-06
1354,2.542,5.705320211096848e-06
1355,2.5423999999999998,5.705320211096848e-06
1356,2.5428,5.705320211096848e-06
1357,2.5432,5.705320211096848e-06
1358,2.5436,5.705320211096848e-06
1359,2.544,5.705320211096848e-06
1360,2.5444,5.705320211096848e-06
1361,2.5448,5.705320211096848e-06
1362,2.5452,5.705320211096848e-06
1363,2.5456,5.705320211096848e-06
1364,2.5460000000000003,5.705320211096848e-06
1365,2.5464,5.705320211096848e-06
1366,2.5468,5.705320211096848e-06
1367,2.5472,5.705320211096848e-06
1368,2.5476,5.705320211096848e-06
1369,2.548,5.705320211096848e-06
1370,2.5484,5.705320211096848e-06
1371,2.5488,5.705320211096848e-06
1372,2.5492,5.705320211096848e-06
1373,2.5496,5.705320211096848e-06
1374,2.55,5.705320211096848e-06
1375,2.5504,5.705320211096848e-06
1376,2.5508,5.705320211096848e-06
1377,2.5512,5.705320211096848e-06
1378,2.5516,5.705320211096848e-06
1379,2.552,5.705320211096848e-06
1380,2.5524,5.705320211096848e-06
1381,2.5528,5.705320211096848e-06
1382,2.5532,5.705320211096848e-06
1383,2.5536,5.705320211096848e-06
1384,2.5540000000000003,5.705320211096848e-06
1385,2.5544000000000002,5.705320211096848e-06
1386,2.5548,5.705320211096848e-06
1387,2.5552,5.705320211096848e-06
1388,2.5556,5.705320211096848e-06
1389,2.556,5.705320211096848e-06
1390,2.5564,5.705320211096848e-06
1391,2.5568,5.705320211096848e-06
1392,2.5572,5.705320211096848e-06
1393,2.5576,5.705320211096848e-06
1394,2.558,5.705320211096848e-06
1395,2.5584,5.705320211096848e-06
1396,2.5588,5.705320211096848e-06
1397,2.5592,5.705320211096848e-06
1398,2.5596,5.705320211096848e-06
1399,2.56,5.705320211096848e-06
1400,2.5604,5.705320211096848e-06
1401,2.5608,5.705320211096848e-06
1402,2.5612,5.705320211096848e-06
1403,2.5616,5.705320211096848e-06
1404,2.5620000000000003,5.705320211096848e-06
1405,2.5624000000000002,5.705320211096848e-06
1406,2.5628,5.705320211096848e-06
1407,2.5632,5.705320211096848e-06
1408,2.5636,5.705320211096848e-06
1409,2.564,5.705320211096848e-06
1410,2.5644,5.705320211096848e-06
1411,2.5648,5.705320211096848e-06
1412,2.5652,5.705320211096848e-06
1413,2.5656,5.705320211096848e-06
1414,2.566,5.705320211096848e-06
1415,2.5664,5.705320211096848e-06
1416,2.5668,5.705320211096848e-06
1417,2.5672,5.705320211096848e-06
1418,2.5676,5.705320211096848e-06
1419,2.568,5.705320211096848e-06
1420,2.5684,5.705320211096848e-06
1421,2.5688,5.705320211096848e-06
1422,2.5692,5.705320211096848e-06
1423,2.5696,5.705320211096848e-06
1424,2.5700000000000003,5.705320211096848e-06
1425,2.5704000000000002,5.705320211096848e-06
1426,2.5708,5.705320211096848e-06
1427,2.5712,5.705320211096848e-06
1428,2.5716,5.705320211096848e-06
1429,2.572,5.705320211096848e-06
1430,2.5724,5.705320211096848e-06
1431,2.5728,5.705320211096848e-06
1432,2.5732,5.705320211096848e-06
1433,2.5736,5.705320211096848e-06
1434,2.574,5.705320211096848e-06
1435,2.5744,5.705320211096848e-06
1436,2.5747999999999998,5.705320211096848e-06
1437,2.5752,5.705320211096848e-06
1438,2.5756,5.705320211096848e-06
1439,2.576,5.705320211096848e-06
1440,2.5764,5.705320211096848e-06
1441,2.5768,5.705320211096848e-06
1442,2.5772,5.705320211096848e-06
1443,2.5776,5.705320211096848e-06
1444,2.5780000000000003,5.705320211096848e-06
1445,2.5784000000000002,5.705320211096848e-06
1446,2.5788,5.705320211096848e-06
1447,2.5792,5.705320211096848e-06
1448,2.5796,5.705320211096848e-06
1449,2.58,5.705320211096848e-06
1450,2.5804,5.705320211096848e-06
1451,2.5808,5.705320211096848e-06
1452,2.5812,5.705320211096848e-06
1453,2.5816,5.705320211096848e-06
1454,2.582,5.705320211096848e-06
1455,2.5824,5.705320211096848e-06
1456,2.5827999999999998,5.705320211096848e-06
1457,2.5832,5.705320211096848e-06
1458,2.5836,5.705320211096848e-06
1459,2.584,5.705320211096848e-06
1460,2.5844,5.705320211096848e-06
1461,2.5848,5.705320211096848e-06
1462,2.5852,5.705320211096848e-06
1463,2.5856,5.705320211096848e-06
1464,2.5860000000000003,5.705320211096848e-06
1465,2.5864000000000003,5.705320211096848e-06
1466,2.5868,5.705320211096848e-06
1467,2.5872,5.705320211096848e-06
1468,2.5876,5.705320211096848e-06
1469,2.588,5.705320211096848e-06
1470,2.5884,5.705320211096848e-06
1471,2.5888,5.705320211096848e-06
1472,2.5892,5.705320211096848e-06
1473,2.5896,5.705320211096848e-06
1474,2.59,5.705320211096848e-06
1475,2.5904,5.705320211096848e-06
1476,2.5907999999999998,5.705320211096848e-06
1477,2.5912,5.705320211096848e-06
1478,2.5916,5.705320211096848e-06
1479,2.592,5.705320211096848e-06
1480,2.5924,5.705320211096848e-06
1481,2.5928,5.705320211096848e-06
1482,2.5932,5.705320211096848e-06
1483,2.5936,5.705320211096848e-06
1484,2.5940000000000003,5.705320211096848e-06
1485,2.5944000000000003,5.705320211096848e-06
1486,2.5948,5.705320211096848e-06
1487,2.5952,5.705320211096848e-06
1488,2.5956,5.705320211096848e-06
1489,2.596,5.705320211096848e-06
1490,2.5964,5.705320211096848e-06
1491,2.5968,5.705320211096848e-06
1492,2.5972,5.705320211096848e-06
1493,2.5976,5.705320211096848e-06
1494,2.598,5.705320211096848e-06
1495,2.5984,5.705320211096848e-06
1496,2.5987999999999998,5.705320211096848e-06
1497,2.5992,5.705320211096848e-06
1498,2.5996,5.705320211096848e-06
1499,2.6,5.705320211096848e-06
1500,2.6004,5.705320211096848e-06
1501,2.6008,5.705320211096848e-06
1502,2.6012,5.705320211096848e-06
1503,2.6016,5.705320211096848e-06
1504,2.602,5.705320211096848e-06
1505,2.6024000000000003,5.705320211096848e-06
1506,2.6028000000000002,5.705320211096848e-06
1507,2.6032,5.705320211096848e-06
1508,2.6036,5.705320211096848e-06
1509,2.604,5.705320211096848e-06
1510,2.6044,5.705320211096848e-06
1511,2.6048,5.705320211096848e-06
1512,2.6052,5.705320211096848e-06
1513,2.6056,5.705320211096848e-06
1514,2.606,5.705320211096848e-06
1515,2.6064,5.705320211096848e-06
1516,2.6068,5.705320211096848e-06
1517,2.6072,5.705320211096848e-06
1518,2.6076,5.705320211096848e-06
1519,2.608,5.705320211096848e-06
1520,2.6084,5.705320211096848e-06
1521,2.6088,5.705320211096848e-06
1522,2.6092,5.705320211096848e-06
1523,2.6096,5.705320211096848e-06
1524,2.61,5.705320211096848e-06
1525,2.6104000000000003,5.705320211096848e-06
1526,2.6108000000000002,5.705320211096848e-06
1527,2.6112,5.705320211096848e-06
1528,2.6116,5.705320211096848e-06
1529,2.612,5.705320211096848e-06
1530,2.6124,5.705320211096848e-06
1531,2.6128,5.705320211096848e-06
1532,2.6132,5.705320211096848e-06
1533,2.6136,5.705320211096848e-06
1534,2.614,5.705320211096848e-06
1535,2.6144,5.705320211096848e-06
1536,2.6148,5.705320211096848e-06
1537,2.6152,5.705320211096848e-06
1538,2.6156,5.705320211096848e-06
1539,2.616,5.705320211096848e-06
1540,2.6164,5.705320211096848e-06
1541,2.6168,5.705320211096848e-06
1542,2.6172,5.705320211096848e-06
1543,2.6176,5.705320211096848e-06
1544,2.618,5.705320211096848e-06
1545,2.6184000000000003,5.705320211096848e-06
1546,2.6188000000000002,5.705320211096848e-06
1547,2.6192,5.705320211096848e-06
1548,2.6196,5.705320211096848e-06
1549,2.62,5.705320211096848e-06
1550,2.6204,5.705320211096848e-06
1551,2.6208,5.705320211096848e-06
1552,2.6212,5.705320211096848e-06
1553,2.6216,5.705320211096848e-06
1554,2.622,5.705320211096848e-06
1555,2.6224,5.705320211096848e-06
1556,2.6228,5.705320211096848e-06
1557,2.6231999999999998,5.705320211096848e-06
1558,2.6236,5.705320211096848e-06
1559,2.624,5.705320211096848e-06
1560,2.6244,5.705320211096848e-06
1561,2.6248,5.705320211096848e-06
1562,2.6252,5.705320211096848e-06
1563,2.6256,5.705320211096848e-06
1564,2.626,5.705320211096848e-06
1565,2.6264000000000003,5.705320211096848e-06
1566,2.6268000000000002,5.705320211096848e-06
1567,2.6272,5.705320211096848e-06
1568,2.6276,5.705320211096848e-06
1569,2.628,5.705320211096848e-06
1570,2.6284,5.705320211096848e-06
1571,2.6288,5.705320211096848e-06
1572,2.6292,5.705320211096848e-06
1573,2.6296,5.705320211096848e-06
1574,2.63,5.705320211096848e-06
1575,2.6304,5.705320211096848e-06
1576,2.6308,5.705320211096848e-06
1577,2.6311999999999998,5.705320211096848e-06
1578,2.6316,5.705320211096848e-06
1579,2.632,5.705320211096848e-06
1580,2.6324,5.705320211096848e-06
1581,2.6328,5.705320211096848e-06
1582,2.6332,5.705320211096848e-06
1583,2.6336,5.705320211096848e-06
1584,2.634,5.705320211096848e-06
1585,2.6344000000000003,5.705320211096848e-06
1586,2.6348000000000003,5.705320211096848e-06
1587,2.6352,5.705320211096848e-06
1588,2.6356,5.705320211096848e-06
1589,2.636,5.705320211096848e-06
1590,2.6364,5.705320211096848e-06
1591,2.6368,5.705320211096848e-06
1592,2.6372,5.705320211096848e-06
1593,2.6376,5.705320211096848e-06
1594,2.638,5.705320211096848e-06
1595,2.6384,5.705320211096848e-06
1596,2.6388,5.705320211096848e-06
1597,2.6391999999999998,5.705320211096848e-06
1598,2.6396,5.705320211096848e-06
1599,2.64,5.705320211096848e-06
1600,2.6404,5.705320211096848e-06
1601,2.6408,5.705320211096848e-06
1602,2.6412,5.705320211096848e-06
1603,2.6416,5.705320211096848e-06
1604,2.642,5.705320211096848e-06
1605,2.6424000000000003,5.705320211096848e-06
1606,2.6428000000000003,5.705320211096848e-06
1607,2.6432,5.705320211096848e-06
1608,2.6436,5.705320211096848e-06
1609,2.644,5.705320211096848e-06
1610,2.6444,5.705320211096848e-06
1611,2.6448,5.705320211096848e-06
1612,2.6452,5.705320211096848e-06
1613,2.6456,5.705320211096848e-06
1614,2.646,5.705320211096848e-06
1615,2.6464,5.705320211096848e-06
1616,2.6468,5.705320211096848e-06
1617,2.6471999999999998,5.705320211096848e-06
1618,2.6476,5.705320211096848e-06
1619,2.648,5.705320211096848e-06
1620,2.6484,5.705320211096848e-06
1621,2.6488,5.705320211096848e-06
1622,2.6492,5.705320211096848e-06
1623,2.6496,5.705320211096848e-06
1624,2.65,5.705320211096848e-06
1625,2.6504,5.705320211096848e-06
1626,2.6508000000000003,5.705320211096848e-06
1627,2.6512000000000002,5.705320211096848e-06
1628,2.6516,5.705320211096848e-06
1629,2.652,5.705320211096848e-06
1630,2.6524,5.705320211096848e-06
1631,2.6528,5.705320211096848e-06
1632,2.6532,5.705320211096848e-06
1633,2.6536,5.705320211096848e-06
1634,2.654,5.705320211096848e-06
1635,2.6544,5.705320211096848e-06
1636,2.6548,5.705320211096848e-06
1637,2.6552,5.705320211096848e-06
1638,2.6556,5.705320211096848e-06
1639,2.656,5.705320211096848e-06
1640,2.6564,5.705320211096848e-06
1641,2.6568,5.705320211096848e-06
1642,2.6572,5.705320211096848e-06
1643,2.6576,5.705320211096848e-06
1644,2.658,5.705320211096848e-06
1645,2.6584,5.705320211096848e-06
1646,2.6588000000000003,5.705320211096848e-06
1647,2.6592000000000002,5.705320211096848e-06
1648,2.6596,5.705320211096848e-06
1649,2.66,5.705320211096848e-06
1650,2.6604,5.705320211096848e-06
1651,2.6608,5.705320211096848e-06
1652,2.6612,5.705320211096848e-06
1653,2.6616,5.705320211096848e-06
1654,2.662,5.705320211096848e-06
1655,2.6624,5.705320211096848e-06
1656,2.6628,5.705320211096848e-06
1657,2.6632,5.705320211096848e-06
1658,2.6636,5.705320211096848e-06
1659,2.664,5.705320211096848e-06
1660,2.6644,5.705320211096848e-06
1661,2.6648,5.705320211096848e-06
1662,2.6652,5.705320211096848e-06
1663,2.6656,5.705320211096848e-06
1664,2.666,5.705320211096848e-06
1665,2.6664,5.705320211096848e-06
1666,2.6668000000000003,5.705320211096848e-06
1667,2.6672000000000002,5.705320211096848e-06
1668,2.6676,5.705320211096848e-06
1669,2.668,5.705320211096848e-06
1670,2.6684,5.705320211096848e-06
1671,2.6688,5.705320211096848e-06
1672,2.6692,5.705320211096848e-06
1673,2.6696,5.705320211096848e-06
1674,2.67,5.705320211096848e-06
1675,2.6704,5.705320211096848e-06
1676,2.6708,5.705320211096848e-06
1677,2.6712,5.705320211096848e-06
1678,2.6716,5.705320211096848e-06
1679,2.672,5.705320211096848e-06
1680,2.6724,5.705320211096848e-06
1681,2.6728,5.705320211096848e-06
1682,2.6732,5.705320211096848e-06
1683,2.6736,5.705320211096848e-06
1684,2.674,5.705320211096848e-06
1685,2.6744,5.705320211096848e-06
1686,2.6748000000000003,5.705320211096848e-06
1687,2.6752000000000002,5.705320211096848e-06
1688,2.6756,5.705320211096848e-06
1689,2.676,5.705320211096848e-06
1690,2.6764,5.705320211096848e-06
1691,2.6768,5.705320211096848e-06
1692,2.6772,5.705320211096848e-06
1693,2.6776,5.705320211096848e-06
1694,2.678,5.705320211096848e-06
1695,2.6784,5.705320211096848e-06
1696,2.6788,5.705320211096848e-06
1697,2.6792,5.705320211096848e-06
1698,2.6795999999999998,5.705320211096848e-06
1699,2.68,5.705320211096848e-06
1700,2.6804,5.705320211096848e-06
1701,2.6808,5.705320211096848e-06
1702,2.6812,5.705320211096848e-06
1703,2.6816,5.705320211096848e-06
1704,2.682,5.705320211096848e-06
1705,2.6824,5.705320211096848e-06
1706,2.6828000000000003,5.705320211096848e-06
1707,2.6832000000000003,5.705320211096848e-06
1708,2.6836,5.705320211096848e-06
1709,2.684,5.705320211096848e-06
1710,2.6844,5.705320211096848e-06
1711,2.6848,5.705320211096848e-06
1712,2.6852,5.705320211096848e-06
1713,2.6856,5.705320211096848e-06
1714,2.686,5.705320211096848e-06
1715,2.6864,5.705320211096848e-06
1716,2.6868,5.705320211096848e-06
1717,2.6872,5.705320211096848e-06
1718,2.6875999999999998,5.705320211096848e-06
1719,2.688,5.705320211096848e-06
1720,2.6884,5.705320211096848e-06
1721,2.6888,5.705320211096848e-06
1722,2.6892,5.705320211096848e-06
1723,2.6896,5.705320211096848e-06
1724,2.69,5.705320211096848e-06
1725,2.6904,5.705320211096848e-06
1726,2.6908000000000003,5.705320211096848e-06
1727,2.6912000000000003,5.705320211096848e-06
1728,2.6916,5.705320211096848e-06
1729,2.692,5.705320211096848e-06
1730,2.6924,5.705320211096848e-06
1731,2.6928,5.705320211096848e-06
1732,2.6932,5.705320211096848e-06
1733,2.6936,5.705320211096848e-06
1734,2.694,5.705320211096848e-06
1735,2.6944,5.705320211096848e-06
1736,2.6948,5.705320211096848e-06
1737,2.6952,5.705320211096848e-06
1738,2.6955999999999998,5.705320211096848e-06
1739,2.696,5.705320211096848e-06
1740,2.6964,5.705320211096848e-06
1741,2.6968,5.705320211096848e-06
1742,2.6972,5.705320211096848e-06
1743,2.6976,5.705320211096848e-06
1744,2.698,5.705320211096848e-06
1745,2.6984,5.705320211096848e-06
1746,2.6988000000000003,5.705320211096848e-06
1747,2.6992000000000003,5.705320211096848e-06
1748,2.6996,5.705320211096848e-06
1749,2.7,5.705320211096848e-06
1750,2.7004,5.705320211096848e-06
1751,2.7008,5.705320211096848e-06
1752,2.7012,5.705320211096848e-06
1753,2.7016,5.705320211096848e-06
1754,2.702,5.705320211096848e-06
1755,2.7024,5.705320211096848e-06
1756,2.7028,5.705320211096848e-06
1757,2.7032,5.705320211096848e-06
1758,2.7036,5.705320211096848e-06
1759,2.704,5.705320211096848e-06
1760,2.7044,5.705320211096848e-06
1761,2.7048,5.705320211096848e-06
1762,2.7052,5.705320211096848e-06
1763,2.7056,5.705320211096848e-06
1764,2.706,5.705320211096848e-06
1765,2.7064,5.705320211096848e-06
1766,2.7068,5.705320211096848e-06
1767,2.7072000000000003,5.705320211096848e-06
1768,2.7076000000000002,5.705320211096848e-06
1769,2.708,5.705320211096848e-06
1770,2.7084,5.705320211096848e-06
1771,2.7088,5.705320211096848e-06
1772,2.7092,5.705320211096848e-06
1773,2.7096,5.705320211096848e-06
1774,2.71,5.705320211096848e-06
1775,2.7104,5.705320211096848e-06
1776,2.7108,5.705320211096848e-06
1777,2.7112,5.705320211096848e-06
1778,2.7116,5.705320211096848e-06
1779,2.712,5.705320211096848e-06
1780,2.7124,5.705320211096848e-06
1781,2.7128,5.705320211096848e-06
1782,2.7132,5.705320211096848e-06
1783,2.7136,5.705320211096848e-06
1784,2.714,5.705320211096848e-06
1785,2.7144,5.705320211096848e-06
1786,2.7148,5.705320211096848e-06
1787,2.7152000000000003,5.705320211096848e-06
1788,2.7156000000000002,5.705320211096848e-06
1789,2.716,5.705320211096848e-06
1790,2.7164,5.705320211096848e-06
1791,2.7168,5.705320211096848e-06
1792,2.7172,5.705320211096848e-06
1793,2.7176,5.705320211096848e-06
1794,2.718,5.705320211096848e-06
1795,2.7184,5.705320211096848e-06
1796,2.7188,5.705320211096848e-06
1797,2.7192,5.705320211096848e-06
1798,2.7196,5.705320211096848e-06
1799,2.72,5.705320211096848e-06
1800,2.7204,5.705320211096848e-06
1801,2.7208,5.705320211096848e-06
1802,2.7212,5.705320211096848e-06
1803,2.7216,5.705320211096848e-06
1804,2.722,5.705320211096848e-06
1805,2.7224,5.705320211096848e-06
1806,2.7228,5.705320211096848e-06
1807,2.7232000000000003,5.705320211096848e-06
1808,2.7236000000000002,5.705320211096848e-06
1809,2.724,5.705320211096848e-06
1810,2.7244,5.705320211096848e-06
1811,2.7248,5.705320211096848e-06
1812,2.7252,5.705320211096848e-06
1813,2.7256,5.705320211096848e-06
1814,2.726,5.705320211096848e-06
1815,2.7264,5.705320211096848e-06
1816,2.7268,5.705320211096848e-06
1817,2.7272,5.705320211096848e-06
1818,2.7276,5.705320211096848e-06
1819,2.7279999999999998,5.705320211096848e-06
1820,2.7284,5.705320211096848e-06
1821,2.7288,5.705320211096848e-06
1822,2.7292,5.705320211096848e-06
1823,2.7296,5.705320211096848e-06
1824,2.73,5.705320211096848e-06
1825,2.7304,5.705320211096848e-06
1826,2.7308,5.705320211096848e-06
1827,2.7312000000000003,5.705320211096848e-06
1828,2.7316000000000003,5.705320211096848e-06
1829,2.732,5.705320211096848e-06
1830,2.7324,5.705320211096848e-06
1831,2.7328,5.705320211096848e-06
1832,2.7332,5.705320211096848e-06
1833,2.7336,5.705320211096848e-06
1834,2.734,5.705320211096848e-06
1835,2.7344,5.705320211096848e-06
1836,2.7348,5.705320211096848e-06
1837,2.7352,5.705320211096848e-06
1838,2.7356,5.705320211096848e-06
1839,2.7359999999999998,5.705320211096848e-06
1840,2.7364,5.705320211096848e-06
1841,2.7368,5.705320211096848e-06
1842,2.7372,5.705320211096848e-06
1843,2.7376,5.705320211096848e-06
1844,2.738,5.705320211096848e-06
1845,2.7384,5.705320211096848e-06
1846,2.7388,5.705320211096848e-06
1847,2.7392000000000003,5.705320211096848e-06
1848,2.7396000000000003,5.705320211096848e-06
1849,2.74,5.705320211096848e-06
1850,2.7404,5.705320211096848e-06
1851,2.7408,5.705320211096848e-06
1852,2.7412,5.705320211096848e-06
1853,2.7416,5.705320211096848e-06
1854,2.742,5.705320211096848e-06
1855,2.7424,5.705320211096848e-06
1856,2.7428,5.705320211096848e-06
1857,2.7432,5.705320211096848e-06
1858,2.7436,5.705320211096848e-06
1859,2.7439999999999998,5.705320211096848e-06
1860,2.7444,5.705320211096848e-06
1861,2.7448,5.705320211096848e-06
1862,2.7452,5.705320211096848e-06
1863,2.7456,5.705320211096848e-06
1864,2.746,5.705320211096848e-06
1865,2.7464,5.705320211096848e-06
1866,2.7468,5.705320211096848e-06
1867,2.7472000000000003,5.705320211096848e-06
1868,2.7476000000000003,5.705320211096848e-06
1869,2.748,5.705320211096848e-06
1870,2.7484,5.705320211096848e-06
1871,2.7488,5.705320211096848e-06
1872,2.7492,5.705320211096848e-06
1873,2.7496,5.705320211096848e-06
1874,2.75,5.705320211096848e-06
1875,2.7504,5.705320211096848e-06
1876,2.7508,5.705320211096848e-06
1877,2.7512,5.705320211096848e-06
1878,2.7516,5.705320211096848e-06
1879,2.752,5.705320211096848e-06
1880,2.7524,5.705320211096848e-06
1881,2.7528,5.705320211096848e-06
1882,2.7532,5.705320211096848e-06
1883,2.7536,5.705320211096848e-06
1884,2.754,5.705320211096848e-06
1885,2.7544,5.705320211096848e-06
1886,2.7548,5.705320211096848e-06
1887,2.7552,5.705320211096848e-06
1888,2.7556000000000003,5.705320211096848e-06
1889,2.7560000000000002,5.705320211096848e-06
1890,2.7564,5.705320211096848e-06
1891,2.7568,5.705320211096848e-06
1892,2.7572,5.705320211096848e-06
1893,2.7576,5.705320211096848e-06
1894,2.758,5.705320211096848e-06
1895,2.7584,5.705320211096848e-06
1896,2.7588,5.705320211096848e-06
1897,2.7592,5.705320211096848e-06
1898,2.7596,5.705320211096848e-06
1899,2.76,5.705320211096848e-06
1900,2.7604,5.705320211096848e-06
1901,2.7608,5.705320211096848e-06
1902,2.7612,5.705320211096848e-06
1903,2.7616,5.705320211096848e-06
1904,2.762,5.705320211096848e-06
1905,2.7624,5.705320211096848e-06
1906,2.7628,5.705320211096848e-06
1907,2.7632,5.705320211096848e-06
1908,2.7636000000000003,5.705320211096848e-06
1909,2.7640000000000002,5.705320211096848e-06
1910,2.7644,5.705320211096848e-06
1911,2.7648,5.705320211096848e-06
1912,2.7652,5.705320211096848e-06
1913,2.7656,5.705320211096848e-06
1914,2.766,5.705320211096848e-06
1915,2.7664,5.705320211096848e-06
1916,2.7668,5.705320211096848e-06
1917,2.7672,5.705320211096848e-06
1918,2.7676,5.705320211096848e-06
1919,2.768,5.705320211096848e-06
1920,2.7684,5.705320211096848e-06
1921,2.7688,5.705320211096848e-06
1922,2.7692,5.705320211096848e-06
1923,2.7696,5.705320211096848e-06
1924,2.77,5.705320211096848e-06
1925,2.7704,5.705320211096848e-06
1926,2.7708,5.705320211096848e-06
1927,2.7712,5.705320211096848e-06
1928,2.7716000000000003,5.705320211096848e-06
1929,2.7720000000000002,5.705320211096848e-06
1930,2.7724,5.705320211096848e-06
1931,2.7728,5.705320211096848e-06
1932,2.7732,5.705320211096848e-06
1933,2.7736,5.705320211096848e-06
1934,2.774,5.705320211096848e-06
1935,2.7744,5.705320211096848e-06
1936,2.7748,5.705320211096848e-06
1937,2.7752,5.705320211096848e-06
1938,2.7756,5.705320211096848e-06
1939,2.776,5.705320211096848e-06
1940,2.7764,5.705320211096848e-06
1941,2.7768,5.705320211096848e-06
1942,2.7772,5.705320211096848e-06
1943,2.7776,5.705320211096848e-06
1944,2.778,5.705320211096848e-06
1945,2.7784,5.705320211096848e-06
1946,2.7788,5.705320211096848e-06
1947,2.7792,5.705320211096848e-06
1948,2.7796000000000003,5.705320211096848e-06
1949,2.7800000000000002,5.705320211096848e-06
1950,2.7804,5.705320211096848e-06
1951,2.7808,5.705320211096848e-06
1952,2.7812,5.705320211096848e-06
1953,2.7816,5.705320211096848e-06
1954,2.782,5.705320211096848e-06
1955,2.7824,5.705320211096848e-06
1956,2.7828,5.705320211096848e-06
1957,2.7832,5.705320211096848e-06
1958,2.7836,5.705320211096848e-06
1959,2.784,5.705320211096848e-06
1960,2.7843999999999998,5.705320211096848e-06
1961,2.7848,5.705320211096848e-06
1962,2.7852,5.705320211096848e-06
1963,2.7856,5.705320211096848e-06
1964,2.786,5.705320211096848e-06
1965,2.7864,5.705320211096848e-06
1966,2.7868,5.705320211096848e-06
1967,2.7872,5.705320211096848e-06
1968,2.7876000000000003,5.705320211096848e-06
1969,2.7880000000000003,5.705320211096848e-06
1970,2.7884,5.705320211096848e-06
1971,2.7888,5.705320211096848e-06
1972,2.7892,5.705320211096848e-06
1973,2.7896,5.705320211096848e-06
1974,2.79,5.705320211096848e-06
1975,2.7904,5.705320211096848e-06
1976,2.7908,5.705320211096848e-06
1977,2.7912,5.705320211096848e-06
1978,2.7916,5.705320211096848e-06
1979,2.792,5.705320211096848e-06
1980,2.7923999999999998,5.705320211096848e-06
1981,2.7928,5.705320211096848e-06
1982,2.7932,5.705320211096848e-06
1983,2.7936,5.705320211096848e-06
1984,2.794,5.705320211096848e-06
1985,2.7944,5.705320211096848e-06
1986,2.7948,5.705320211096848e-06
1987,2.7952,5.705320211096848e-06
1988,2.7956000000000003,5.705320211096848e-06
1989,2.7960000000000003,5.705320211096848e-06
1990,2.7964,5.705320211096848e-06
1991,2.7968,5.705320211096848e-06
1992,2.7972,5.705320211096848e-06
1993,2.7976,5.705320211096848e-06
1994,2.798,5.705320211096848e-06
1995,2.7984,5.705320211096848e-06
1996,2.7988,5.705320211096848e-06
1997,2.7992,5.705320211096848e-06
1998,2.7996,5.705320211096848e-06
1999,2.8,5.705320211096848e-06
2000,2.8004,5.705320211096848e-06
2001,2.8008,5.705320211096848e-06
2002,2.8012,5.705320211096848e-06
2003,2.8016,5.705320211096848e-06
2004,2.802,5.705320211096848e-06
2005,2.8024,5.705320211096848e-06
2006,2.8028,5.705320211096848e-06
2007,2.8032,5.705320211096848e-06
2008,2.8036000000000003,5.705320211096848e-06
2009,2.8040000000000003,5.705320211096848e-06
2010,2.8044000000000002,5.705320211096848e-06
2011,2.8048,5.705320211096848e-06
2012,2.8052,5.705320211096848e-06
2013,2.8056,5.705320211096848e-06
2014,2.806,5.705320211096848e-06
2015,2.8064,5.705320211096848e-06
2016,2.8068,5.705320211096848e-06
2017,2.8072,5.705320211096848e-06
2018,2.8076,5.705320211096848e-06
2019,2.808,5.705320211096848e-06
2020,2.8084,5.705320211096848e-06
2021,2.8088,5.705320211096848e-06
2022,2.8092,5.705320211096848e-06
2023,2.8096,5.705320211096848e-06
2024,2.81,5.705320211096848e-06
2025,2.8104,5.705320211096848e-06
2026,2.8108,5.705320211096848e-06
2027,2.8112,5.705320211096848e-06
2028,2.8116,5.705320211096848e-06
2029,2.8120000000000003,5.705320211096848e-06
2030,2.8124000000000002,5.705320211096848e-06
2031,2.8128,5.705320211096848e-06
2032,2.8132,5.705320211096848e-06
2033,2.8136,5.705320211096848e-06
2034,2.814,5.705320211096848e-06
2035,2.8144,5.705320211096848e-06
2036,2.8148,5.705320211096848e-06
2037,2.8152,5.705320211096848e-06
2038,2.8156,5.705320211096848e-06
2039,2.816,5.705320211096848e-06
2040,2.8164,5.705320211096848e-06
2041,2.8168,5.705320211096848e-06
2042,2.8172,5.705320211096848e-06
2043,2.8176,5.705320211096848e-06
2044,2.818,5.705320211096848e-06
2045,2.8184,5.705320211096848e-06
2046,2.8188,5.705320211096848e-06
2047,2.8192,5.705320211096848e-06
2048,2.8196,5.705320211096848e-06
2049,2.8200000000000003,5.705320211096848e-06
2050,2.8204000000000002,5.705320211096848e-06
2051,2.8208,5.705320211096848e-06
2052,2.8212,5.705320211096848e-06
2053,2.8216,5.705320211096848e-06
2054,2.822,5.705320211096848e-06
2055,2.8224,5.705320211096848e-06
2056,2.8228,5.705320211096848e-06
2057,2.8232,5.705320211096848e-06
2058,2.8236,5.705320211096848e-06
2059,2.824,5.705320211096848e-06
2060,2.8244,5.705320211096848e-06
2061,2.8248,5.705320211096848e-06
2062,2.8252,5.705320211096848e-06
2063,2.8256,5.705320211096848e-06
2064,2.826,5.705320211096848e-06
2065,2.8264,5.705320211096848e-06
2066,2.8268,5.705320211096848e-06
2067,2.8272,5.705320211096848e-06
2068,2.8276,5.705320211096848e-06
2069,2.8280000000000003,5.705320211096848e-06
2070,2.8284000000000002,5.705320211096848e-06
2071,2.8288,5.705320211096848e-06
2072,2.8292,5.705320211096848e-06
2073,2.8296,5.705320211096848e-06
2074,2.83,5.705320211096848e-06
2075,2.8304,5.705320211096848e-06
2076,2.8308,5.705320211096848e-06
2077,2.8312,5.705320211096848e-06
2078,2.8316,5.705320211096848e-06
2079,2.832,5.705320211096848e-06
2080,2.8324,5.705320211096848e-06
2081,2.8327999999999998,5.705320211096848e-06
2082,2.8332,5.705320211096848e-06
2083,2.8336,5.705320211096848e-06
2084,2.834,5.705320211096848e-06
2085,2.8344,5.705320211096848e-06
2086,2.8348,5.705320211096848e-06
2087,2.8352,5.705320211096848e-06
2088,2.8356,5.705320211096848e-06
2089,2.8360000000000003,5.705320211096848e-06
2090,2.8364000000000003,5.705320211096848e-06
2091,2.8368,5.705320211096848e-06
2092,2.8372,5.705320211096848e-06
2093,2.8376,5.705320211096848e-06
2094,2.838,5.705320211096848e-06
2095,2.8384,5.705320211096848e-06
2096,2.8388,5.705320211096848e-06
2097,2.8392,5.705320211096848e-06
2098,2.8396,5.705320211096848e-06
2099,2.84,5.705320211096848e-06
2100,2.8404,5.705320211096848e-06
2101,2.8407999999999998,5.705320211096848e-06
2102,2.8412,5.705320211096848e-06
2103,2.8416,5.705320211096848e-06
2104,2.842,5.705320211096848e-06
2105,2.8424,5.705320211096848e-06
2106,2.8428,5.705320211096848e-06
2107,2.8432,5.705320211096848e-06
2108,2.8436,5.705320211096848e-06
2109,2.8440000000000003,5.705320211096848e-06
2110,2.8444000000000003,5.705320211096848e-06
2111,2.8448,5.705320211096848e-06
2112,2.8452,5.705320211096848e-06
2113,2.8456,5.705320211096848e-06
2114,2.846,5.705320211096848e-06
2115,2.8464,5.705320211096848e-06
2116,2.8468,5.705320211096848e-06
2117,2.8472,5.705320211096848e-06
2118,2.8476,5.705320211096848e-06
2119,2.848,5.705320211096848e-06
2120,2.8484,5.705320211096848e-06
2121,2.8487999999999998,5.705320211096848e-06
2122,2.8492,5.705320211096848e-06
2123,2.8496,5.705320211096848e-06
2124,2.85,5.705320211096848e-06
2125,2.8504,5.705320211096848e-06
2126,2.8508,5.705320211096848e-06
2127,2.8512,5.705320211096848e-06
2128,2.8516,5.705320211096848e-06
2129,2.8520000000000003,5.705320211096848e-06
2130,2.8524000000000003,5.705320211096848e-06
2131,2.8528000000000002,5.705320211096848e-06
2132,2.8532,5.705320211096848e-06
2133,2.8536,5.705320211096848e-06
2134,2.854,5.705320211096848e-06
2135,2.8544,5.705320211096848e-06
2136,2.8548,5.705320211096848e-06
2137,2.8552,5.705320211096848e-06
2138,2.8556,5.705320211096848e-06
2139,2.856,5.705320211096848e-06
2140,2.8564,5.705320211096848e-06
2141,2.8568,5.705320211096848e-06
2142,2.8572,5.705320211096848e-06
2143,2.8576,5.705320211096848e-06
2144,2.858,5.705320211096848e-06
2145,2.8584,5.705320211096848e-06
2146,2.8588,5.705320211096848e-06
2147,2.8592,5.705320211096848e-06
2148,2.8596,5.705320211096848e-06
2149,2.86,5.705320211096848e-06
2150,2.8604000000000003,5.705320211096848e-06
2151,2.8608000000000002,5.705320211096848e-06
2152,2.8612,5.705320211096848e-06
2153,2.8616,5.705320211096848e-06
2154,2.862,5.705320211096848e-06
2155,2.8624,5.705320211096848e-06
2156,2.8628,5.705320211096848e-06
2157,2.8632,5.705320211096848e-06
2158,2.8636,5.705320211096848e-06
2159,2.864,5.705320211096848e-06
2160,2.8644,5.705320211096848e-06
2161,2.8648,5.705320211096848e-06
2162,2.8652,5.705320211096848e-06
2163,2.8656,5.705320211096848e-06
2164,2.866,5.705320211096848e-06
2165,2.8664,5.705320211096848e-06
2166,2.8668,5.705320211096848e-06
2167,2.8672,5.705320211096848e-06
2168,2.8676,5.705320211096848e-06
2169,2.868,5.705320211096848e-06
2170,2.8684000000000003,5.705320211096848e-06
2171,2.8688000000000002,5.705320211096848e-06
2172,2.8692,5.705320211096848e-06
2173,2.8696,5.705320211096848e-06
2174,2.87,5.705320211096848e-06
2175,2.8704,5.705320211096848e-06
2176,2.8708,5.705320211096848e-06
2177,2.8712,5.705320211096848e-06
2178,2.8716,5.705320211096848e-06
2179,2.872,5.705320211096848e-06
2180,2.8724,5.705320211096848e-06
2181,2.8728,5.705320211096848e-06
2182,2.8732,5.705320211096848e-06
2183,2.8736,5.705320211096848e-06
2184,2.874,5.705320211096848e-06
2185,2.8744,5.705320211096848e-06
2186,2.8748,5.705320211096848e-06
2187,2.8752,5.705320211096848e-06
2188,2.8756,5.705320211096848e-06
2189,2.876,5.705320211096848e-06
2190,2.8764000000000003,5.705320211096848e-06
2191,2.8768000000000002,5.705320211096848e-06
2192,2.8772,5.705320211096848e-06
2193,2.8776,5.705320211096848e-06
2194,2.878,5.705320211096848e-06
2195,2.8784,5.705320211096848e-06
2196,2.8788,5.705320211096848e-06
2197,2.8792,5.705320211096848e-06
2198,2.8796,5.705320211096848e-06
2199,2.88,5.705320211096848e-06
2200,2.8804,5.705320211096848e-06
2201,2.8808,5.705320211096848e-06
2202,2.8812,5.705320211096848e-06
2203,2.8816,5.705320211096848e-06
2204,2.882,5.705320211096848e-06
2205,2.8824,5.705320211096848e-06
2206,2.8828,5.705320211096848e-06
2207,2.8832,5.705320211096848e-06
2208,2.8836,5.705320211096848e-06
2209,2.884,5.705320211096848e-06
2210,2.8844000000000003,5.705320211096848e-06
2211,2.8848000000000003,5.705320211096848e-06
2212,2.8852,5.705320211096848e-06
2213,2.8856,5.705320211096848e-06
2214,2.886,5.705320211096848e-06
2215,2.8864,5.705320211096848e-06
2216,2.8868,5.705320211096848e-06
2217,2.8872,5.705320211096848e-06
2218,2.8876,5.705320211096848e-06
2219,2.888,5.705320211096848e-06
2220,2.8884,5.705320211096848e-06
2221,2.8888,5.705320211096848e-06
2222,2.8891999999999998,5.705320211096848e-06
2223,2.8896,5.705320211096848e-06
2224,2.89,5.705320211096848e-06
2225,2.8904,5.705320211096848e-06
2226,2.8908,5.705320211096848e-06
2227,2.8912,5.705320211096848e-06
2228,2.8916,5.705320211096848e-06
2229,2.892,5.705320211096848e-06
2230,2.8924000000000003,5.705320211096848e-06
2231,2.8928000000000003,5.705320211096848e-06
2232,2.8932,5.705320211096848e-06
2233,2.8936,5.705320211096848e-06
2234,2.894,5.705320211096848e-06
2235,2.8944,5.705320211096848e-06
2236,2.8948,5.705320211096848e-06
2237,2.8952,5.705320211096848e-06
2238,2.8956,5.705320211096848e-06
2239,2.896,5.705320211096848e-06
2240,2.8964,5.705320211096848e-06
2241,2.8968,5.705320211096848e-06
2242,2.8971999999999998,5.705320211096848e-06
2243,2.8976,5.705320211096848e-06
2244,2.898,5.705320211096848e-06
2245,2.8984,5.705320211096848e-06
2246,2.8988,5.705320211096848e-06
2247,2.8992,5.705320211096848e-06
2248,2.8996,5.705320211096848e-06
2249,2.9,5.705320211096848e-06
2250,2.9004000000000003,5.705320211096848e-06
2251,2.9008000000000003,5.705320211096848e-06
2252,2.9012000000000002,5.705320211096848e-06
2253,2.9016,5.705320211096848e-06
2254,2.902,5.705320211096848e-06
2255,2.9024,5.705320211096848e-06
2256,2.9028,5.705320211096848e-06
2257,2.9032,5.705320211096848e-06
2258,2.9036,5.705320211096848e-06
2259,2.904,5.705320211096848e-06
2260,2.9044,5.705320211096848e-06
2261,2.9048,5.705320211096848e-06
2262,2.9052,5.705320211096848e-06
2263,2.9056,5.705320211096848e-06
2264,2.906,5.705320211096848e-06
2265,2.9064,5.705320211096848e-06
2266,2.9068,5.705320211096848e-06
2267,2.9072,5.705320211096848e-06
2268,2.9076,5.705320211096848e-06
2269,2.908,5.705320211096848e-06
2270,2.9084000000000003,5.705320211096848e-06
2271,2.9088000000000003,5.705320211096848e-06
2272,2.9092000000000002,5.705320211096848e-06
2273,2.9096,5.705320211096848e-06
2274,2.91,5.705320211096848e-06
2275,2.9104,5.705320211096848e-06
2276,2.9108,5.705320211096848e-06
2277,2.9112,5.705320211096848e-06
2278,2.9116,5.705320211096848e-06
2279,2.912,5.705320211096848e-06
2280,2.9124,5.705320211096848e-06
2281,2.9128,5.705320211096848e-06
2282,2.9132,5.705320211096848e-06
2283,2.9136,5.705320211096848e-06
2284,2.914,5.705320211096848e-06
2285,2.9144,5.705320211096848e-06
2286,2.9148,5.705320211096848e-06
2287,2.9152,5.705320211096848e-06
2288,2.9156,5.705320211096848e-06
2289,2.916,5.705320211096848e-06
2290,2.9164,5.705320211096848e-06
2291,2.9168000000000003,5.705320211096848e-06
2292,2.9172000000000002,5.705320211096848e-06
2293,2.9176,5.705320211096848e-06
2294,2.918,5.705320211096848e-06
2295,2.9184,5.705320211096848e-06
2296,2.9188,5.705320211096848e-06
2297,2.9192,5.705320211096848e-06
2298,2.9196,5.705320211096848e-06
2299,2.92,5.705320211096848e-06
2300,2.9204,5.705320211096848e-06
2301,2.9208,5.705320211096848e-06
2302,2.9212,5.705320211096848e-06
2303,2.9216,5.705320211096848e-06
2304,2.922,5.705320211096848e-06
2305,2.9224,5.705320211096848e-06
2306,2.9228,5.705320211096848e-06
2307,2.9232,5.705320211096848e-06
2308,2.9236,5.705320211096848e-06
2309,2.924,5.705320211096848e-06
2310,2.9244,5.705320211096848e-06
2311,2.9248000000000003,5.705320211096848e-06
2312,2.9252000000000002,5.705320211096848e-06
2313,2.9256,5.705320211096848e-06
2314,2.926,5.705320211096848e-06
2315,2.9264,5.705320211096848e-06
2316,2.9268,5.705320211096848e-06
2317,2.9272,5.705320211096848e-06
2318,2.9276,5.705320211096848e-06
2319,2.928,5.705320211096848e-06
2320,2.9284,5.705320211096848e-06
2321,2.9288,5.705320211096848e-06
2322,2.9292,5.705320211096848e-06
2323,2.9296,5.705320211096848e-06
2324,2.93,5.705320211096848e-06
2325,2.9304,5.705320211096848e-06
2326,2.9308,5.705320211096848e-06
2327,2.9312,5.705320211096848e-06
2328,2.9316,5.705320211096848e-06
2329,2.932,5.705320211096848e-06
2330,2.9324,5.705320211096848e-06
2331,2.9328000000000003,5.705320211096848e-06
2332,2.9332000000000003,5.705320211096848e-06
2333,2.9336,5.705320211096848e-06
2334,2.934,5.705320211096848e-06
2335,2.9344,5.705320211096848e-06
2336,2.9348,5.705320211096848e-06
2337,2.9352,5.705320211096848e-06
2338,2.9356,5.705320211096848e-06
2339,2.936,5.705320211096848e-06
2340,2.9364,5.705320211096848e-06
2341,2.9368,5.705320211096848e-06
2342,2.9372,5.705320211096848e-06
2343,2.9376,5.705320211096848e-06
2344,2.938,5.705320211096848e-06
2345,2.9384,5.705320211096848e-06
2346,2.9388,5.705320211096848e-06
2347,2.9392,5.705320211096848e-06
2348,2.9396,5.705320211096848e-06
2349,2.94,5.705320211096848e-06
2350,2.9404,5.705320211096848e-06
2351,2.9408000000000003,5.705320211096848e-06
2352,2.9412000000000003,5.705320211096848e-06
2353,2.9416,5.705320211096848e-06
2354,2.942,5.705320211096848e-06
2355,2.9424,5.705320211096848e-06
2356,2.9428,5.705320211096848e-06
2357,2.9432,5.705320211096848e-06
2358,2.9436,5.705320211096848e-06
2359,2.944,5.705320211096848e-06
2360,2.9444,5.705320211096848e-06
2361,2.9448,5.705320211096848e-06
2362,2.9452,5.705320211096848e-06
2363,2.9455999999999998,5.705320211096848e-06
2364,2.946,5.705320211096848e-06
2365,2.9464,5.705320211096848e-06
2366,2.9468,5.705320211096848e-06
2367,2.9472,5.705320211096848e-06
2368,2.9476,5.705320211096848e-06
2369,2.948,5.705320211096848e-06
2370,2.9484,5.705320211096848e-06
2371,2.9488000000000003,5.705320211096848e-06
2372,2.9492000000000003,5.705320211096848e-06
2373,2.9496,5.705320211096848e-06
2374,2.95,5.705320211096848e-06
2375,2.9504,5.705320211096848e-06
2376,2.9508,5.705320211096848e-06
2377,2.9512,5.705320211096848e-06
2378,2.9516,5.705320211096848e-06
2379,2.952,5.705320211096848e-06
2380,2.9524,5.705320211096848e-06
2381,2.9528,5.705320211096848e-06
2382,2.9532,5.705320211096848e-06
2383,2.9536,5.705320211096848e-06
2384,2.954,5.705320211096848e-06
2385,2.9544,5.705320211096848e-06
2386,2.9548,5.705320211096848e-06
2387,2.9552,5.705320211096848e-06
2388,2.9556,5.705320211096848e-06
2389,2.956,5.705320211096848e-06
2390,2.9564,5.705320211096848e-06
2391,2.9568000000000003,5.705320211096848e-06
2392,2.9572000000000003,5.705320211096848e-06
2393,2.9576000000000002,5.705320211096848e-06
2394,2.958,5.705320211096848e-06
2395,2.9584,5.705320211096848e-06
2396,2.9588,5.705320211096848e-06
2397,2.9592,5.705320211096848e-06
2398,2.9596,5.705320211096848e-06
2399,2.96,5.705320211096848e-06
2400,2.9604,5.705320211096848e-06
2401,2.9608,5.705320211096848e-06
2402,2.9612,5.705320211096848e-06
2403,2.9616,5.705320211096848e-06
2404,2.962,5.705320211096848e-06
2405,2.9624,5.705320211096848e-06
2406,2.9628,5.705320211096848e-06
2407,2.9632,5.705320211096848e-06
2408,2.9636,5.705320211096848e-06
2409,2.964,5.705320211096848e-06
2410,2.9644,5.705320211096848e-06
2411,2.9648,5.705320211096848e-06
2412,2.9652000000000003,5.705320211096848e-06
2413,2.9656000000000002,5.705320211096848e-06
2414,2.966,5.705320211096848e-06
2415,2.9664,5.705320211096848e-06
2416,2.9668,5.705320211096848e-06
2417,2.9672,5.705320211096848e-06
2418,2.9676,5.705320211096848e-06
2419,2.968,5.705320211096848e-06
2420,2.9684,5.705320211096848e-06
2421,2.9688,5.705320211096848e-06
2422,2.9692,5.705320211096848e-06
2423,2.9696,5.705320211096848e-06
2424,2.97,5.705320211096848e-06
2425,2.9704,5.705320211096848e-06
2426,2.9708,5.705320211096848e-06
2427,2.9712,5.705320211096848e-06
2428,2.9716,5.705320211096848e-06
2429,2.972,5.705320211096848e-06
2430,2.9724,5.705320211096848e-06
2431,2.9728,5.705320211096848e-06
2432,2.9732000000000003,5.705320211096848e-06
2433,2.9736000000000002,5.705320211096848e-06
2434,2.974,5.705320211096848e-06
2435,2.9744,5.705320211096848e-06
2436,2.9748,5.705320211096848e-06
2437,2.9752,5.705320211096848e-06
2438,2.9756,5.705320211096848e-06
2439,2.976,5.705320211096848e-06
2440,2.9764,5.705320211096848e-06
2441,2.9768,5.705320211096848e-06
2442,2.9772,5.705320211096848e-06
2443,2.9776,5.705320211096848e-06
2444,2.978,5.705320211096848e-06
2445,2.9784,5.705320211096848e-06
2446,2.9788,5.705320211096848e-06
2447,2.9792,5.705320211096848e-06
2448,2.9796,5.705320211096848e-06
2449,2.98,5.705320211096848e-06
2450,2.9804,5.705320211096848e-06
2451,2.9808,5.705320211096848e-06
2452,2.9812000000000003,5.705320211096848e-06
2453,2.9816000000000003,5.705320211096848e-06
2454,2.982,5.705320211096848e-06
2455,2.9824,5.705320211096848e-06
2456,2.9828,5.705320211096848e-06
2457,2.9832,5.705320211096848e-06
2458,2.9836,5.705320211096848e-06
2459,2.984,5.705320211096848e-06
2460,2.9844,5.705320211096848e-06
2461,2.9848,5.705320211096848e-06
2462,2.9852,5.705320211096848e-06
2463,2.9856,5.705320211096848e-06
2464,2.986,5.705320211096848e-06
2465,2.9864,5.705320211096848e-06
2466,2.9868,5.705320211096848e-06
2467,2.9872,5.705320211096848e-06
2468,2.9876,5.705320211096848e-06
2469,2.988,5.705320211096848e-06
2470,2.9884,5.705320211096848e-06
2471,2.9888,5.705320211096848e-06
2472,2.9892000000000003,5.705320211096848e-06
2473,2.9896000000000003,5.705320211096848e-06
2474,2.99,5.705320211096848e-06
2475,2.9904,5.705320211096848e-06
2476,2.9908,5.705320211096848e-06
2477,2.9912,5.705320211096848e-06
2478,2.9916,5.705320211096848e-06
2479,2.992,5.705320211096848e-06
2480,2.9924,5.705320211096848e-06
2481,2.9928,5.705320211096848e-06
2482,2.9932,5.705320211096848e-06
2483,2.9936,5.705320211096848e-06
2484,2.9939999999999998,5.705320211096848e-06
2485,2.9944,5.705320211096848e-06
2486,2.9948,5.705320211096848e-06
2487,2.9952,5.705320211096848e-06
2488,2.9956,5.705320211096848e-06
2489,2.996,5.705320211096848e-06
2490,2.9964,5.705320211096848e-06
2491,2.9968,5.705320211096848e-06
2492,2.9972000000000003,5.705320211096848e-06
2493,2.9976000000000003,5.705320211096848e-06
2494,2.998,5.705320211096848e-06
2495,2.9984,5.705320211096848e-06
2496,2.9988,5.705320211096848e-06
2497,2.9992,5.705320211096848e-06
2498,2.9996,5.705320211096848e-06
2499,3.0,5.705320211096848e-06
2500,3.0004,0.0058422478961631715
2501,3.0008,0.0058422478961631715
2502,3.0012,0.0058422478961631715
2503,3.0016,0.0058422478961631715
2504,3.002,0.0058422478961631715
2505,3.0023999999999997,0.0058422478961631715
2506,3.0028,0.0058422478961631715
2507,3.0032,0.0058422478961631715
2508,3.0036,0.0058422478961631715
2509,3.004,0.0058422478961631715
2510,3.0044,0.0058422478961631715
2511,3.0048000000000004,0.0058422478961631715
2512,3.0052000000000003,0.0058422478961631715
2513,3.0056000000000003,0.0058422478961631715
2514,3.0060000000000002,0.0058422478961631715
2515,3.0064,0.0058422478961631715
2516,3.0068,0.0058422478961631715
2517,3.0072,0.0058422478961631715
2518,3.0076,0.0058422478961631715
2519,3.008,0.0058422478961631715
2520,3.0084,0.0058422478961631715
2521,3.0088,0.0058422478961631715
2522,3.0092,0.0058422478961631715
2523,3.0096,0.0058422478961631715
2524,3.01,0.0058422478961631715
2525,3.0103999999999997,0.0058422478961631715
2526,3.0108,0.0058422478961631715
2527,3.0112,0.0058422478961631715
2528,3.0116,0.0058422478961631715
2529,3.012,0.0058422478961631715
2530,3.0124,0.0058422478961631715
2531,3.0128000000000004,0.0058422478961631715
2532,3.0132000000000003,0.0058422478961631715
2533,3.0136000000000003,0.0058422478961631715
2534,3.0140000000000002,0.0058422478961631715
2535,3.0144,0.0058422478961631715
2536,3.0148,0.0058422478961631715
2537,3.0152,0.0058422478961631715
2538,3.0156,0.0058422478961631715
2539,3.016,0.0058422478961631715
2540,3.0164,0.0058422478961631715
2541,3.0168,0.0058422478961631715
2542,3.0172,0.0058422478961631715
2543,3.0176,0.0058422478961631715
2544,3.018,0.0058422478961631715
2545,3.0183999999999997,0.0058422478961631715
2546,3.0188,0.0058422478961631715
2547,3.0192,0.0058422478961631715
2548,3.0196,0.0058422478961631715
2549,3.02,0.0058422478961631715
2550,3.0204,0.0058422478961631715
2551,3.0208000000000004,0.0058422478961631715
2552,3.0212000000000003,0.0058422478961631715
2553,3.0216000000000003,0.0058422478961631715
2554,3.0220000000000002,0.0058422478961631715
2555,3.0224,0.0058422478961631715
2556,3.0228,0.0058422478961631715
2557,3.0232,0.0058422478961631715
2558,3.0236,0.0058422478961631715
2559,3.024,0.0058422478961631715
2560,3.0244,0.0058422478961631715
2561,3.0248,0.0058422478961631715
2562,3.0252,0.0058422478961631715
2563,3.0256,0.0058422478961631715
2564,3.026,0.0058422478961631715
2565,3.0263999999999998,0.0058422478961631715
2566,3.0268,0.0058422478961631715
2567,3.0272,0.0058422478961631715
2568,3.0276,0.0058422478961631715
2569,3.028,0.0058422478961631715
2570,3.0284,0.0058422478961631715
2571,3.0288000000000004,0.0058422478961631715
2572,3.0292000000000003,0.0058422478961631715
2573,3.0296000000000003,0.0058422478961631715
2574,3.0300000000000002,0.0058422478961631715
2575,3.0304,0.0058422478961631715
2576,3.0308,0.0058422478961631715
2577,3.0312,0.0058422478961631715
2578,3.0316,0.0058422478961631715
2579,3.032,0.0058422478961631715
2580,3.0324,0.0058422478961631715
2581,3.0328,0.0058422478961631715
2582,3.0332,0.0058422478961631715
2583,3.0336,0.0058422478961631715
2584,3.034,0.0058422478961631715
2585,3.0343999999999998,0.0058422478961631715
2586,3.0347999999999997,0.0058422478961631715
2587,3.0352,0.0058422478961631715
2588,3.0356,0.0058422478961631715
2589,3.036,0.0058422478961631715
2590,3.0364,0.0058422478961631715
2591,3.0368,0.0058422478961631715
2592,3.0372000000000003,0.0058422478961631715
2593,3.0376000000000003,0.0058422478961631715
2594,3.0380000000000003,0.0058422478961631715
2595,3.0384,0.0058422478961631715
2596,3.0388,0.0058422478961631715
2597,3.0392,0.0058422478961631715
2598,3.0396,0.0058422478961631715
2599,3.04,0.0058422478961631715
2600,3.0404,0.0058422478961631715
2601,3.0408,0.0058422478961631715
2602,3.0412,0.0058422478961631715
2603,3.0416,0.0058422478961631715
2604,3.042,0.0058422478961631715
2605,3.0423999999999998,0.0058422478961631715
2606,3.0427999999999997,0.0058422478961631715
2607,3.0432,0.0058422478961631715
2608,3.0436,0.0058422478961631715
2609,3.044,0.0058422478961631715
2610,3.0444,0.0058422478961631715
2611,3.0448,0.0058422478961631715
2612,3.0452000000000004,0.0058422478961631715
2613,3.0456000000000003,0.0058422478961631715
2614,3.0460000000000003,0.0058422478961631715
2615,3.0464,0.0058422478961631715
2616,3.0468,0.0058422478961631715
2617,3.0472,0.0058422478961631715
2618,3.0476,0.0058422478961631715
2619,3.048,0.0058422478961631715
2620,3.0484,0.0058422478961631715
2621,3.0488,0.0058422478961631715
2622,3.0492,0.0058422478961631715
2623,3.0496,0.0058422478961631715
2624,3.05,0.0058422478961631715
2625,3.0504,0.0058422478961631715
2626,3.0507999999999997,0.0058422478961631715
2627,3.0512,0.0058422478961631715
2628,3.0516,0.0058422478961631715
2629,3.052,0.0058422478961631715
2630,3.0524,0.0058422478961631715
2631,3.0528,0.0058422478961631715
2632,3.0532000000000004,0.0058422478961631715
2633,3.0536000000000003,0.0058422478961631715
2634,3.0540000000000003,0.0058422478961631715
2635,3.0544000000000002,0.0058422478961631715
2636,3.0548,0.0058422478961631715
2637,3.0552,0.0058422478961631715
2638,3.0556,0.0058422478961631715
2639,3.056,0.0058422478961631715
2640,3.0564,0.0058422478961631715
2641,3.0568,0.0058422478961631715
2642,3.0572,0.0058422478961631715
2643,3.0576,0.0058422478961631715
2644,3.058,0.0058422478961631715
2645,3.0584,0.0058422478961631715
2646,3.0587999999999997,0.0058422478961631715
2647,3.0592,0.0058422478961631715
2648,3.0596,0.0058422478961631715
2649,3.06,0.0058422478961631715
2650,3.0604,0.0058422478961631715
2651,3.0608,0.0058422478961631715
2652,3.0612000000000004,0.0058422478961631715
2653,3.0616000000000003,0.0058422478961631715
2654,3.0620000000000003,0.0058422478961631715
2655,3.0624000000000002,0.0058422478961631715
2656,3.0628,0.0058422478961631715
2657,3.0632,0.0058422478961631715
2658,3.0636,0.0058422478961631715
2659,3.064,0.0058422478961631715
2660,3.0644,0.0058422478961631715
2661,3.0648,0.0058422478961631715
2662,3.0652,0.0058422478961631715
2663,3.0656,0.0058422478961631715
2664,3.066,0.0058422478961631715
2665,3.0664,0.0058422478961631715
2666,3.0667999999999997,0.0058422478961631715
2667,3.0672,0.0058422478961631715
2668,3.0676,0.0058422478961631715
2669,3.068,0.0058422478961631715
2670,3.0684,0.0058422478961631715
2671,3.0688,0.0058422478961631715
2672,3.0692000000000004,0.0058422478961631715
2673,3.0696000000000003,0.0058422478961631715
2674,3.0700000000000003,0.0058422478961631715
2675,3.0704000000000002,0.0058422478961631715
2676,3.0708,0.0058422478961631715
2677,3.0712,0.0058422478961631715
2678,3.0716,0.0058422478961631715
2679,3.072,0.0058422478961631715
2680,3.0724,0.0058422478961631715
2681,3.0728,0.0058422478961631715
2682,3.0732,0.0058422478961631715
2683,3.0736,0.0058422478961631715
2684,3.074,0.0058422478961631715
2685,3.0744,0.0058422478961631715
2686,3.0747999999999998,0.0058422478961631715
2687,3.0752,0.0058422478961631715
2688,3.0756,0.0058422478961631715
2689,3.076,0.0058422478961631715
2690,3.0764,0.0058422478961631715
2691,3.0768,0.0058422478961631715
2692,3.0772000000000004,0.0058422478961631715
2693,3.0776000000000003,0.0058422478961631715
2694,3.0780000000000003,0.0058422478961631715
2695,3.0784000000000002,0.0058422478961631715
2696,3.0788,0.0058422478961631715
2697,3.0792,0.0058422478961631715
2698,3.0796,0.0058422478961631715
2699,3.08,0.0058422478961631715
2700,3.0804,0.0058422478961631715
2701,3.0808,0.0058422478961631715
2702,3.0812,0.0058422478961631715
2703,3.0816,0.0058422478961631715
2704,3.082,0.0058422478961631715
2705,3.0824,0.0058422478961631715
2706,3.0827999999999998,0.0058422478961631715
2707,3.0832,0.0058422478961631715
2708,3.0836,0.0058422478961631715
2709,3.084,0.0058422478961631715
2710,3.0844,0.0058422478961631715
2711,3.0848,0.0058422478961631715
2712,3.0852,0.0058422478961631715
2713,3.0856000000000003,0.0058422478961631715
2714,3.0860000000000003,0.0058422478961631715
2715,3.0864000000000003,0.0058422478961631715
2716,3.0868,0.0058422478961631715
2717,3.0872,0.0058422478961631715
2718,3.0876,0.0058422478961631715
2719,3.088,0.0058422478961631715
2720,3.0884,0.0058422478961631715
2721,3.0888,0.0058422478961631715
2722,3.0892,0.0058422478961631715
2723,3.0896,0.0058422478961631715
2724,3.09,0.0058422478961631715
2725,3.0904,0.0058422478961631715
2726,3.0907999999999998,0.0058422478961631715
2727,3.0911999999999997,0.0058422478961631715
2728,3.0916,0.0058422478961631715
2729,3.092,0.0058422478961631715
2730,3.0924,0.0058422478961631715
2731,3.0928,0.0058422478961631715
2732,3.0932,0.0058422478961631715
2733,3.0936000000000003,0.0058422478961631715
2734,3.0940000000000003,0.0058422478961631715
2735,3.0944000000000003,0.0058422478961631715
2736,3.0948,0.0058422478961631715
2737,3.0952,0.0058422478961631715
2738,3.0956,0.0058422478961631715
2739,3.096,0.0058422478961631715
2740,3.0964,0.0058422478961631715
2741,3.0968,0.0058422478961631715
2742,3.0972,0.0058422478961631715
2743,3.0976,0.0058422478961631715
2744,3.098,0.0058422478961631715
2745,3.0984,0.0058422478961631715
2746,3.0987999999999998,0.0058422478961631715
2747,3.0991999999999997,0.0058422478961631715
2748,3.0996,0.0058422478961631715
2749,3.1,0.0058422478961631715
2750,3.1004,0.0058422478961631715
2751,3.1008,0.0058422478961631715
2752,3.1012,0.0058422478961631715
2753,3.1016000000000004,0.0058422478961631715
2754,3.1020000000000003,0.0058422478961631715
2755,3.1024000000000003,0.0058422478961631715
2756,3.1028000000000002,0.0058422478961631715
2757,3.1032,0.0058422478961631715
2758,3.1036,0.0058422478961631715
2759,3.104,0.0058422478961631715
2760,3.1044,0.0058422478961631715
2761,3.1048,0.0058422478961631715
2762,3.1052,0.0058422478961631715
2763,3.1056,0.0058422478961631715
2764,3.106,0.0058422478961631715
2765,3.1064,0.0058422478961631715
2766,3.1068,0.0058422478961631715
2767,3.1071999999999997,0.0058422478961631715
2768,3.1076,0.0058422478961631715
2769,3.108,0.0058422478961631715
2770,3.1084,0.0058422478961631715
2771,3.1088,0.0058422478961631715
2772,3.1092,0.0058422478961631715
2773,3.1096000000000004,0.0058422478961631715
2774,3.1100000000000003,0.0058422478961631715
2775,3.1104000000000003,0.0058422478961631715
2776,3.1108000000000002,0.0058422478961631715
2777,3.1112,0.0058422478961631715
2778,3.1116,0.0058422478961631715
2779,3.112,0.0058422478961631715
2780,3.1124,0.0058422478961631715
2781,3.1128,0.0058422478961631715
2782,3.1132,0.0058422478961631715
2783,3.1136,0.0058422478961631715
2784,3.114,0.0058422478961631715
2785,3.1144,0.0058422478961631715
2786,3.1148,0.0058422478961631715
2787,3.1151999999999997,0.0058422478961631715
2788,3.1156,0.0058422478961631715
2789,3.116,0.0058422478961631715
2790,3.1164,0.0058422478961631715
2791,3.1168,0.0058422478961631715
2792,3.1172,0.0058422478961631715
2793,3.1176000000000004,0.0058422478961631715
2794,3.1180000000000003,0.0058422478961631715
2795,3.1184000000000003,0.0058422478961631715
2796,3.1188000000000002,0.0058422478961631715
2797,3.1192,0.0058422478961631715
2798,3.1196,0.0058422478961631715
2799,3.12,0.0058422478961631715
2800,3.1204,0.0058422478961631715
2801,3.1208,0.0058422478961631715
2802,3.1212,0.0058422478961631715
2803,3.1216,0.0058422478961631715
2804,3.122,0.0058422478961631715
2805,3.1224,0.0058422478961631715
2806,3.1228,0.0058422478961631715
2807,3.1231999999999998,0.0058422478961631715
2808,3.1236,0.0058422478961631715
2809,3.124,0.0058422478961631715
2810,3.1244,0.0058422478961631715
2811,3.1248,0.0058422478961631715
2812,3.1252,0.0058422478961631715
2813,3.1256000000000004,0.0058422478961631715
2814,3.1260000000000003,0.0058422478961631715
2815,3.1264000000000003,0.0058422478961631715
2816,3.1268000000000002,0.0058422478961631715
2817,3.1272,0.0058422478961631715
2818,3.1276,0.0058422478961631715
2819,3.128,0.0058422478961631715
2820,3.1284,0.0058422478961631715
2821,3.1288,0.0058422478961631715
2822,3.1292,0.0058422478961631715
2823,3.1296,0.0058422478961631715
2824,3.13,0.0058422478961631715
2825,3.1304,0.0058422478961631715
2826,3.1308,0.0058422478961631715
2827,3.1311999999999998,0.0058422478961631715
2828,3.1316,0.0058422478961631715
2829,3.132,0.0058422478961631715
2830,3.1324,0.0058422478961631715
2831,3.1328,0.0058422478961631715
2832,3.1332,0.0058422478961631715
2833,3.1336000000000004,0.0058422478961631715
2834,3.1340000000000003,0.0058422478961631715
2835,3.1344000000000003,0.0058422478961631715
2836,3.1348000000000003,0.0058422478961631715
2837,3.1352,0.0058422478961631715
2838,3.1356,0.0058422478961631715
2839,3.136,0.0058422478961631715
2840,3.1364,0.0058422478961631715
2841,3.1368,0.0058422478961631715
2842,3.1372,0.0058422478961631715
2843,3.1376,0.0058422478961631715
2844,3.138,0.0058422478961631715
2845,3.1384,0.0058422478961631715
2846,3.1388,0.0058422478961631715
2847,3.1391999999999998,0.0058422478961631715
2848,3.1395999999999997,0.0058422478961631715
2849,3.14,0.0058422478961631715
2850,3.1404,0.0058422478961631715
2851,3.1408,0.0058422478961631715
2852,3.1412,0.0058422478961631715
2853,3.1416,0.0058422478961631715
2854,3.1420000000000003,0.0058422478961631715
2855,3.1424000000000003,0.0058422478961631715
2856,3.1428000000000003,0.0058422478961631715
2857,3.1432,0.0058422478961631715
2858,3.1436,0.0058422478961631715
2859,3.144,0.0058422478961631715
2860,3.1444,0.0058422478961631715
2861,3.1448,0.0058422478961631715
2862,3.1452,0.0058422478961631715
2863,3.1456,0.0058422478961631715
2864,3.146,0.0058422478961631715
2865,3.1464,0.0058422478961631715
2866,3.1468,0.0058422478961631715
2867,3.1471999999999998,0.0058422478961631715
2868,3.1475999999999997,0.0058422478961631715
2869,3.148,0.0058422478961631715
2870,3.1484,0.0058422478961631715
2871,3.1488,0.0058422478961631715
2872,3.1492,0.0058422478961631715
2873,3.1496,0.0058422478961631715
2874,3.1500000000000004,0.0058422478961631715
2875,3.1504000000000003,0.0058422478961631715
2876,3.1508000000000003,0.0058422478961631715
2877,3.1512000000000002,0.0058422478961631715
2878,3.1516,0.0058422478961631715
2879,3.152,0.0058422478961631715
2880,3.1524,0.0058422478961631715
2881,3.1528,0.0058422478961631715
2882,3.1532,0.0058422478961631715
2883,3.1536,0.0058422478961631715
2884,3.154,0.0058422478961631715
2885,3.1544,0.0058422478961631715
2886,3.1548,0.0058422478961631715
2887,3.1552,0.0058422478961631715
2888,3.1555999999999997,0.0058422478961631715
2889,3.156,0.0058422478961631715
2890,3.1564,0.0058422478961631715
2891,3.1568,0.0058422478961631715
2892,3.1572,0.0058422478961631715
2893,3.1576,0.0058422478961631715
2894,3.1580000000000004,0.0058422478961631715
2895,3.1584000000000003,0.0058422478961631715
2896,3.1588000000000003,0.0058422478961631715
2897,3.1592000000000002,0.0058422478961631715
2898,3.1596,0.0058422478961631715
2899,3.16,0.0058422478961631715
2900,3.1604,0.0058422478961631715
2901,3.1608,0.0058422478961631715
2902,3.1612,0.0058422478961631715
2903,3.1616,0.0058422478961631715
2904,3.162,0.0058422478961631715
2905,3.1624,0.0058422478961631715
2906,3.1628,0.0058422478961631715
2907,3.1632,0.0058422478961631715
2908,3.1635999999999997,0.0058422478961631715
2909,3.164,0.0058422478961631715
2910,3.1644,0.0058422478961631715
2911,3.1648,0.0058422478961631715
2912,3.1652,0.0058422478961631715
2913,3.1656,0.0058422478961631715
2914,3.1660000000000004,0.0058422478961631715
2915,3.1664000000000003,0.0058422478961631715
2916,3.1668000000000003,0.0058422478961631715
2917,3.1672000000000002,0.0058422478961631715
2918,3.1676,0.0058422478961631715
2919,3.168,0.0058422478961631715
2920,3.1684,0.0058422478961631715
2921,3.1688,0.0058422478961631715
2922,3.1692,0.0058422478961631715
2923,3.1696,0.0058422478961631715
2924,3.17,0.0058422478961631715
2925,3.1704,0.0058422478961631715
2926,3.1708,0.0058422478961631715
2927,3.1712,0.0058422478961631715
2928,3.1715999999999998,0.0058422478961631715
2929,3.172,0.0058422478961631715
2930,3.1724,0.0058422478961631715
2931,3.1728,0.0058422478961631715
2932,3.1732,0.0058422478961631715
2933,3.1736,0.0058422478961631715
2934,3.1740000000000004,0.0058422478961631715
2935,3.1744000000000003,0.0058422478961631715
2936,3.1748000000000003,0.0058422478961631715
2937,3.1752000000000002,0.0058422478961631715
2938,3.1756,0.0058422478961631715
2939,3.176,0.0058422478961631715
2940,3.1764,0.0058422478961631715
2941,3.1768,0.0058422478961631715
2942,3.1772,0.0058422478961631715
2943,3.1776,0.0058422478961631715
2944,3.178,0.0058422478961631715
2945,3.1784,0.0058422478961631715
2946,3.1788,0.0058422478961631715
2947,3.1792,0.0058422478961631715
2948,3.1795999999999998,0.0058422478961631715
2949,3.18,0.0058422478961631715
2950,3.1804,0.0058422478961631715
2951,3.1808,0.0058422478961631715
2952,3.1812,0.0058422478961631715
2953,3.1816,0.0058422478961631715
2954,3.1820000000000004,0.0058422478961631715
2955,3.1824000000000003,0.0058422478961631715
2956,3.1828000000000003,0.0058422478961631715
2957,3.1832000000000003,0.0058422478961631715
2958,3.1836,0.0058422478961631715
2959,3.184,0.0058422478961631715
2960,3.1844,0.0058422478961631715
2961,3.1848,0.0058422478961631715
2962,3.1852,0.0058422478961631715
2963,3.1856,0.0058422478961631715
2964,3.186,0.0058422478961631715
2965,3.1864,0.0058422478961631715
2966,3.1868,0.0058422478961631715
2967,3.1872,0.0058422478961631715
2968,3.1875999999999998,0.0058422478961631715
2969,3.188,0.0058422478961631715
2970,3.1884,0.0058422478961631715
2971,3.1888,0.0058422478961631715
2972,3.1892,0.0058422478961631715
2973,3.1896,0.0058422478961631715
2974,3.19,0.0058422478961631715
2975,3.1904000000000003,0.0058422478961631715
2976,3.1908000000000003,0.0058422478961631715
2977,3.1912000000000003,0.0058422478961631715
2978,3.1916,0.0058422478961631715
2979,3.192,0.0058422478961631715
2980,3.1924,0.0058422478961631715
2981,3.1928,0.0058422478961631715
2982,3.1932,0.0058422478961631715
2983,3.1936,0.0058422478961631715
2984,3.194,0.0058422478961631715
2985,3.1944,0.0058422478961631715
2986,3.1948,0.0058422478961631715
2987,3.1952,0.0058422478961631715
2988,3.1955999999999998,0.0058422478961631715
2989,3.1959999999999997,0.0058422478961631715
2990,3.1964,0.0058422478961631715
2991,3.1968,0.0058422478961631715
2992,3.1972,0.0058422478961631715
2993,3.1976,0.0058422478961631715
2994,3.198,0.0058422478961631715
2995,3.1984000000000004,0.0058422478961631715
2996,3.1988000000000003,0.0058422478961631715
2997,3.1992000000000003,0.0058422478961631715
2998,3.1996,0.0058422478961631715
2999,3.2,0.0058422478961631715
3000,3.2004,0.0058422478961631715
3001,3.2008,0.0058422478961631715
3002,3.2012,0.0058422478961631715
3003,3.2016,0.0058422478961631715
3004,3.202,0.0058422478961631715
3005,3.2024,0.0058422478961631715
3006,3.2028,0.0058422478961631715
3007,3.2032,0.0058422478961631715
3008,3.2036,0.0058422478961631715
3009,3.2039999999999997,0.0058422478961631715
3010,3.2044,0.0058422478961631715
3011,3.2048,0.0058422478961631715
3012,3.2052,0.0058422478961631715
3013,3.2056,0.0058422478961631715
3014,3.206,0.0058422478961631715
3015,3.2064000000000004,0.0058422478961631715
3016,3.2068000000000003,0.0058422478961631715
3017,3.2072000000000003,0.0058422478961631715
3018,3.2076000000000002,0.0058422478961631715
3019,3.208,0.0058422478961631715
3020,3.2084,0.0058422478961631715
3021,3.2088,0.0058422478961631715
3022,3.2092,0.0058422478961631715
3023,3.2096,0.0058422478961631715
3024,3.21,0.0058422478961631715
3025,3.2104,0.0058422478961631715
3026,3.2108,0.0058422478961631715
3027,3.2112,0.0058422478961631715
3028,3.2116,0.0058422478961631715
3029,3.2119999999999997,0.0058422478961631715
3030,3.2124,0.0058422478961631715
3031,3.2128,0.0058422478961631715
3032,3.2132,0.0058422478961631715
3033,3.2136,0.0058422478961631715
3034,3.214,0.0058422478961631715
3035,3.2144000000000004,0.0058422478961631715
3036,3.2148000000000003,0.0058422478961631715
3037,3.2152000000000003,0.0058422478961631715
3038,3.2156000000000002,0.0058422478961631715
3039,3.216,0.0058422478961631715
3040,3.2164,0.0058422478961631715
3041,3.2168,0.0058422478961631715
3042,3.2172,0.0058422478961631715
3043,3.2176,0.0058422478961631715
3044,3.218,0.0058422478961631715
3045,3.2184,0.0058422478961631715
3046,3.2188,0.0058422478961631715
3047,3.2192,0.0058422478961631715
3048,3.2196,0.0058422478961631715
3049,3.2199999999999998,0.0058422478961631715
3050,3.2204,0.0058422478961631715
3051,3.2208,0.0058422478961631715
3052,3.2212,0.0058422478961631715
3053,3.2216,0.0058422478961631715
3054,3.222,0.0058422478961631715
3055,3.2224000000000004,0.0058422478961631715
3056,3.2228000000000003,0.0058422478961631715
3057,3.2232000000000003,0.0058422478961631715
3058,3.2236000000000002,0.0058422478961631715
3059,3.224,0.0058422478961631715
3060,3.2244,0.0058422478961631715
3061,3.2248,0.0058422478961631715
3062,3.2252,0.0058422478961631715
3063,3.2256,0.0058422478961631715
3064,3.226,0.0058422478961631715
3065,3.2264,0.0058422478961631715
3066,3.2268,0.0058422478961631715
3067,3.2272,0.0058422478961631715
3068,3.2276,0.0058422478961631715
3069,3.2279999999999998,0.0058422478961631715
3070,3.2284,0.0058422478961631715
3071,3.2288,0.0058422478961631715
3072,3.2292,0.0058422478961631715
3073,3.2296,0.0058422478961631715
3074,3.23,0.0058422478961631715
3075,3.2304000000000004,0.0058422478961631715
3076,3.2308000000000003,0.0058422478961631715
3077,3.2312000000000003,0.0058422478961631715
3078,3.2316000000000003,0.0058422478961631715
3079,3.232,0.0058422478961631715
3080,3.2324,0.0058422478961631715
3081,3.2328,0.0058422478961631715
3082,3.2332,0.0058422478961631715
3083,3.2336,0.0058422478961631715
3084,3.234,0.0058422478961631715
3085,3.2344,0.0058422478961631715
3086,3.2348,0.0058422478961631715
3087,3.2352,0.0058422478961631715
3088,3.2356,0.0058422478961631715
3089,3.2359999999999998,0.0058422478961631715
3090,3.2364,0.0058422478961631715
3091,3.2368,0.0058422478961631715
3092,3.2372,0.0058422478961631715
3093,3.2376,0.0058422478961631715
3094,3.238,0.0058422478961631715
3095,3.2384000000000004,0.0058422478961631715
3096,3.2388000000000003,0.0058422478961631715
3097,3.2392000000000003,0.0058422478961631715
3098,3.2396000000000003,0.0058422478961631715
3099,3.24,0.0058422478961631715
3100,3.2404,0.0058422478961631715
3101,3.2408,0.0058422478961631715
3102,3.2412,0.0058422478961631715
3103,3.2416,0.0058422478961631715
3104,3.242,0.0058422478961631715
3105,3.2424,0.0058422478961631715
3106,3.2428,0.0058422478961631715
3107,3.2432,0.0058422478961631715
3108,3.2436,0.0058422478961631715
3109,3.2439999999999998,0.0058422478961631715
3110,3.2443999999999997,0.0058422478961631715
3111,3.2448,0.0058422478961631715
3112,3.2452,0.0058422478961631715
3113,3.2456,0.0058422478961631715
3114,3.246,0.0058422478961631715
3115,3.2464,0.0058422478961631715
3116,3.2468000000000004,0.0058422478961631715
3117,3.2472000000000003,0.0058422478961631715
3118,3.2476000000000003,0.0058422478961631715
3119,3.248,0.0058422478961631715
3120,3.2484,0.0058422478961631715
3121,3.2488,0.0058422478961631715
3122,3.2492,0.0058422478961631715
3123,3.2496,0.0058422478961631715
3124,3.25,0.0058422478961631715
3125,3.2504,0.0058422478961631715
3126,3.2508,0.0058422478961631715
3127,3.2512,0.0058422478961631715
3128,3.2516,0.0058422478961631715
3129,3.252,0.0058422478961631715
3130,3.2523999999999997,0.0058422478961631715
3131,3.2528,0.0058422478961631715
3132,3.2532,0.0058422478961631715
3133,3.2536,0.0058422478961631715
3134,3.254,0.0058422478961631715
3135,3.2544,0.0058422478961631715
3136,3.2548000000000004,0.0058422478961631715
3137,3.2552000000000003,0.0058422478961631715
3138,3.2556000000000003,0.0058422478961631715
3139,3.2560000000000002,0.0058422478961631715
3140,3.2564,0.0058422478961631715
3141,3.2568,0.0058422478961631715
3142,3.2572,0.0058422478961631715
3143,3.2576,0.0058422478961631715
3144,3.258,0.0058422478961631715
3145,3.2584,0.0058422478961631715
3146,3.2588,0.0058422478961631715
3147,3.2592,0.0058422478961631715
3148,3.2596,0.0058422478961631715
3149,3.26,0.0058422478961631715
3150,3.2603999999999997,0.0058422478961631715
3151,3.2608,0.0058422478961631715
3152,3.2612,0.0058422478961631715
3153,3.2616,0.0058422478961631715
3154,3.262,0.0058422478961631715
3155,3.2624,0.0058422478961631715
3156,3.2628000000000004,0.0058422478961631715
3157,3.2632000000000003,0.0058422478961631715
3158,3.2636000000000003,0.0058422478961631715
3159,3.2640000000000002,0.0058422478961631715
3160,3.2644,0.0058422478961631715
3161,3.2648,0.0058422478961631715
3162,3.2652,0.0058422478961631715
3163,3.2656,0.0058422478961631715
3164,3.266,0.0058422478961631715
3165,3.2664,0.0058422478961631715
3166,3.2668,0.0058422478961631715
3167,3.2672,0.0058422478961631715
3168,3.2676,0.0058422478961631715
3169,3.268,0.0058422478961631715
3170,3.2683999999999997,0.0058422478961631715
3171,3.2688,0.0058422478961631715
3172,3.2692,0.0058422478961631715
3173,3.2696,0.0058422478961631715
3174,3.27,0.0058422478961631715
3175,3.2704,0.0058422478961631715
3176,3.2708000000000004,0.0058422478961631715
3177,3.2712000000000003,0.0058422478961631715
3178,3.2716000000000003,0.0058422478961631715
3179,3.2720000000000002,0.0058422478961631715
3180,3.2724,0.0058422478961631715
3181,3.2728,0.0058422478961631715
3182,3.2732,0.0058422478961631715
3183,3.2736,0.0058422478961631715
3184,3.274,0.0058422478961631715
3185,3.2744,0.0058422478961631715
3186,3.2748,0.0058422478961631715
3187,3.2752,0.0058422478961631715
3188,3.2756,0.0058422478961631715
3189,3.276,0.0058422478961631715
3190,3.2763999999999998,0.0058422478961631715
3191,3.2768,0.0058422478961631715
3192,3.2772,0.0058422478961631715
3193,3.2776,0.0058422478961631715
3194,3.278,0.0058422478961631715
3195,3.2784,0.0058422478961631715
3196,3.2788000000000004,0.0058422478961631715
3197,3.2792000000000003,0.0058422478961631715
3198,3.2796000000000003,0.0058422478961631715
3199,3.2800000000000002,0.0058422478961631715
3200,3.2804,0.0058422478961631715
3201,3.2808,0.0058422478961631715
3202,3.2812,0.0058422478961631715
3203,3.2816,0.0058422478961631715
3204,3.282,0.0058422478961631715
3205,3.2824,0.0058422478961631715
3206,3.2828,0.0058422478961631715
3207,3.2832,0.0058422478961631715
3208,3.2836,0.0058422478961631715
3209,3.284,0.0058422478961631715
3210,3.2843999999999998,0.0058422478961631715
3211,3.2848,0.0058422478961631715
3212,3.2852,0.0058422478961631715
3213,3.2856,0.0058422478961631715
3214,3.286,0.0058422478961631715
3215,3.2864,0.0058422478961631715
3216,3.2868000000000004,0.0058422478961631715
3217,3.2872000000000003,0.0058422478961631715
3218,3.2876000000000003,0.0058422478961631715
3219,3.2880000000000003,0.0058422478961631715
3220,3.2884,0.0058422478961631715
3221,3.2888,0.0058422478961631715
3222,3.2892,0.0058422478961631715
3223,3.2896,0.0058422478961631715
3224,3.29,0.0058422478961631715
3225,3.2904,0.0058422478961631715
3226,3.2908,0.0058422478961631715
3227,3.2912,0.0058422478961631715
3228,3.2916,0.0058422478961631715
3229,3.292,0.0058422478961631715
3230,3.2923999999999998,0.0058422478961631715
3231,3.2928,0.0058422478961631715
3232,3.2932,0.0058422478961631715
3233,3.2936,0.0058422478961631715
3234,3.294,0.0058422478961631715
3235,3.2944,0.0058422478961631715
3236,3.2948000000000004,0.0058422478961631715
3237,3.2952000000000004,0.0058422478961631715
3238,3.2956000000000003,0.0058422478961631715
3239,3.2960000000000003,0.0058422478961631715
3240,3.2964,0.0058422478961631715
3241,3.2968,0.0058422478961631715
3242,3.2972,0.0058422478961631715
3243,3.2976,0.0058422478961631715
3244,3.298,0.0058422478961631715
3245,3.2984,0.0058422478961631715
3246,3.2988,0.0058422478961631715
3247,3.2992,0.0058422478961631715
3248,3.2996,0.0058422478961631715
3249,3.3,0.0058422478961631715
3250,3.3004,0.0058422478961631715
3251,3.3007999999999997,0.0058422478961631715
3252,3.3012,0.0058422478961631715
3253,3.3016,0.0058422478961631715
3254,3.302,0.0058422478961631715
3255,3.3024,0.0058422478961631715
3256,3.3028,0.0058422478961631715
3257,3.3032000000000004,0.0058422478961631715
3258,3.3036000000000003,0.0058422478961631715
3259,3.3040000000000003,0.0058422478961631715
3260,3.3044000000000002,0.0058422478961631715
3261,3.3048,0.0058422478961631715
3262,3.3052,0.0058422478961631715
3263,3.3056,0.0058422478961631715
3264,3.306,0.0058422478961631715
3265,3.3064,0.0058422478961631715
3266,3.3068,0.0058422478961631715
3267,3.3072,0.0058422478961631715
3268,3.3076,0.0058422478961631715
3269,3.308,0.0058422478961631715
3270,3.3084,0.0058422478961631715
3271,3.3087999999999997,0.0058422478961631715
3272,3.3092,0.0058422478961631715
3273,3.3096,0.0058422478961631715
3274,3.31,0.0058422478961631715
3275,3.3104,0.0058422478961631715
3276,3.3108,0.0058422478961631715
3277,3.3112000000000004,0.0058422478961631715
3278,3.3116000000000003,0.0058422478961631715
3279,3.3120000000000003,0.0058422478961631715
3280,3.3124000000000002,0.0058422478961631715
3281,3.3128,0.0058422478961631715
3282,3.3132,0.0058422478961631715
3283,3.3136,0.0058422478961631715
3284,3.314,0.0058422478961631715
3285,3.3144,0.0058422478961631715
3286,3.3148,0.0058422478961631715
3287,3.3152,0.0058422478961631715
3288,3.3156,0.0058422478961631715
3289,3.316,0.0058422478961631715
3290,3.3164,0.0058422478961631715
3291,3.3167999999999997,0.0058422478961631715
3292,3.3172,0.0058422478961631715
3293,3.3176,0.0058422478961631715
3294,3.318,0.0058422478961631715
3295,3.3184,0.0058422478961631715
3296,3.3188,0.0058422478961631715
3297,3.3192000000000004,0.0058422478961631715
3298,3.3196000000000003,0.0058422478961631715
3299,3.3200000000000003,0.0058422478961631715
3300,3.3204000000000002,0.0058422478961631715
3301,3.3208,0.0058422478961631715
3302,3.3212,0.0058422478961631715
3303,3.3216,0.0058422478961631715
3304,3.322,0.0058422478961631715
3305,3.3224,0.0058422478961631715
3306,3.3228,0.0058422478961631715
3307,3.3232,0.0058422478961631715
3308,3.3236,0.0058422478961631715
3309,3.324,0.0058422478961631715
3310,3.3244,0.0058422478961631715
3311,3.3247999999999998,0.0058422478961631715
3312,3.3252,0.0058422478961631715
3313,3.3256,0.0058422478961631715
3314,3.326,0.0058422478961631715
3315,3.3264,0.0058422478961631715
3316,3.3268,0.0058422478961631715
3317,3.3272000000000004,0.0058422478961631715
3318,3.3276000000000003,0.0058422478961631715
3319,3.3280000000000003,0.0058422478961631715
3320,3.3284000000000002,0.0058422478961631715
3321,3.3288,0.0058422478961631715
3322,3.3292,0.0058422478961631715
3323,3.3296,0.0058422478961631715
3324,3.33,0.0058422478961631715
3325,3.3304,0.0058422478961631715
3326,3.3308,0.0058422478961631715
3327,3.3312,0.0058422478961631715
3328,3.3316,0.0058422478961631715
3329,3.332,0.0058422478961631715
3330,3.3324,0.0058422478961631715
3331,3.3327999999999998,0.0058422478961631715
3332,3.3332,0.0058422478961631715
3333,3.3336,0.0058422478961631715
3334,3.334,0.0058422478961631715
3335,3.3344,0.0058422478961631715
3336,3.3348,0.0058422478961631715
3337,3.3352000000000004,0.0058422478961631715
3338,3.3356000000000003,0.0058422478961631715
3339,3.3360000000000003,0.0058422478961631715
3340,3.3364000000000003,0.0058422478961631715
3341,3.3368,0.0058422478961631715
3342,3.3372,0.0058422478961631715
3343,3.3376,0.0058422478961631715
3344,3.338,0.0058422478961631715
3345,3.3384,0.0058422478961631715
3346,3.3388,0.0058422478961631715
3347,3.3392,0.0058422478961631715
3348,3.3396,0.0058422478961631715
3349,3.34,0.0058422478961631715
3350,3.3404,0.0058422478961631715
3351,3.3407999999999998,0.0058422478961631715
3352,3.3412,0.0058422478961631715
3353,3.3416,0.0058422478961631715
3354,3.342,0.0058422478961631715
3355,3.3424,0.0058422478961631715
3356,3.3428,0.0058422478961631715
3357,3.3432000000000004,0.0058422478961631715
3358,3.3436000000000003,0.0058422478961631715
3359,3.3440000000000003,0.0058422478961631715
3360,3.3444000000000003,0.0058422478961631715
3361,3.3448,0.0058422478961631715
3362,3.3452,0.0058422478961631715
3363,3.3456,0.0058422478961631715
3364,3.346,0.0058422478961631715
3365,3.3464,0.0058422478961631715
3366,3.3468,0.0058422478961631715
3367,3.3472,0.0058422478961631715
3368,3.3476,0.0058422478961631715
3369,3.348,0.0058422478961631715
3370,3.3484,0.0058422478961631715
3371,3.3487999999999998,0.0058422478961631715
3372,3.3491999999999997,0.0058422478961631715
3373,3.3496,0.0058422478961631715
3374,3.35,0.0058422478961631715
3375,3.3504,0.0058422478961631715
3376,3.3508,0.0058422478961631715
3377,3.3512,0.0058422478961631715
3378,3.3516000000000004,0.0058422478961631715
3379,3.3520000000000003,0.0058422478961631715
3380,3.3524000000000003,0.0058422478961631715
3381,3.3528000000000002,0.0058422478961631715
3382,3.3532,0.0058422478961631715
3383,3.3536,0.0058422478961631715
3384,3.354,0.0058422478961631715
3385,3.3544,0.0058422478961631715
3386,3.3548,0.0058422478961631715
3387,3.3552,0.0058422478961631715
3388,3.3556,0.0058422478961631715
3389,3.356,0.0058422478961631715
3390,3.3564,0.0058422478961631715
3391,3.3568,0.0058422478961631715
3392,3.3571999999999997,0.0058422478961631715
3393,3.3576,0.0058422478961631715
3394,3.358,0.0058422478961631715
3395,3.3584,0.0058422478961631715
3396,3.3588,0.0058422478961631715
3397,3.3592,0.0058422478961631715
3398,3.3596000000000004,0.0058422478961631715
3399,3.3600000000000003,0.0058422478961631715
3400,3.3604000000000003,0.0058422478961631715
3401,3.3608000000000002,0.0058422478961631715
3402,3.3612,0.0058422478961631715
3403,3.3616,0.0058422478961631715
3404,3.362,0.0058422478961631715
3405,3.3624,0.0058422478961631715
3406,3.3628,0.0058422478961631715
3407,3.3632,0.0058422478961631715
3408,3.3636,0.0058422478961631715
3409,3.364,0.0058422478961631715
3410,3.3644,0.0058422478961631715
3411,3.3648,0.0058422478961631715
3412,3.3651999999999997,0.0058422478961631715
3413,3.3656,0.0058422478961631715
3414,3.366,0.0058422478961631715
3415,3.3664,0.0058422478961631715
3416,3.3668,0.0058422478961631715
3417,3.3672,0.0058422478961631715
3418,3.3676000000000004,0.0058422478961631715
3419,3.3680000000000003,0.0058422478961631715
3420,3.3684000000000003,0.0058422478961631715
3421,3.3688000000000002,0.0058422478961631715
3422,3.3692,0.0058422478961631715
3423,3.3696,0.0058422478961631715
3424,3.37,0.0058422478961631715
3425,3.3704,0.0058422478961631715
3426,3.3708,0.0058422478961631715
3427,3.3712,0.0058422478961631715
3428,3.3716,0.0058422478961631715
3429,3.372,0.0058422478961631715
3430,3.3724,0.0058422478961631715
3431,3.3728,0.0058422478961631715
3432,3.3731999999999998,0.0058422478961631715
3433,3.3736,0.0058422478961631715
3434,3.374,0.0058422478961631715
3435,3.3744,0.0058422478961631715
3436,3.3748,0.0058422478961631715
3437,3.3752,0.0058422478961631715
3438,3.3756000000000004,0.0058422478961631715
3439,3.3760000000000003,0.0058422478961631715
3440,3.3764000000000003,0.0058422478961631715
3441,3.3768000000000002,0.0058422478961631715
3442,3.3772,0.0058422478961631715
3443,3.3776,0.0058422478961631715
3444,3.378,0.0058422478961631715
3445,3.3784,0.0058422478961631715
3446,3.3788,0.0058422478961631715
3447,3.3792,0.0058422478961631715
3448,3.3796,0.0058422478961631715
3449,3.38,0.0058422478961631715
3450,3.3804,0.0058422478961631715
3451,3.3808,0.0058422478961631715
3452,3.3811999999999998,0.0058422478961631715
3453,3.3816,0.0058422478961631715
3454,3.382,0.0058422478961631715
3455,3.3824,0.0058422478961631715
3456,3.3828,0.0058422478961631715
3457,3.3832,0.0058422478961631715
3458,3.3836000000000004,0.0058422478961631715
3459,3.3840000000000003,0.0058422478961631715
3460,3.3844000000000003,0.0058422478961631715
3461,3.3848000000000003,0.0058422478961631715
3462,3.3852,0.0058422478961631715
3463,3.3856,0.0058422478961631715
3464,3.386,0.0058422478961631715
3465,3.3864,0.0058422478961631715
3466,3.3868,0.0058422478961631715
3467,3.3872,0.0058422478961631715
3468,3.3876,0.0058422478961631715
3469,3.388,0.0058422478961631715
3470,3.3884,0.0058422478961631715
3471,3.3888,0.0058422478961631715
3472,3.3891999999999998,0.0058422478961631715
3473,3.3896,0.0058422478961631715
3474,3.39,0.0058422478961631715
3475,3.3904,0.0058422478961631715
3476,3.3908,0.0058422478961631715
3477,3.3912,0.0058422478961631715
3478,3.3916000000000004,0.0058422478961631715
3479,3.3920000000000003,0.0058422478961631715
3480,3.3924000000000003,0.0058422478961631715
3481,3.3928000000000003,0.0058422478961631715
3482,3.3932,0.0058422478961631715
3483,3.3936,0.0058422478961631715
3484,3.394,0.0058422478961631715
3485,3.3944,0.0058422478961631715
3486,3.3948,0.0058422478961631715
3487,3.3952,0.0058422478961631715
3488,3.3956,0.0058422478961631715
3489,3.396,0.0058422478961631715
3490,3.3964,0.0058422478961631715
3491,3.3968,0.0058422478961631715
3492,3.3971999999999998,0.0058422478961631715
3493,3.3976,0.0058422478961631715
3494,3.398,0.0058422478961631715
3495,3.3984,0.0058422478961631715
3496,3.3988,0.0058422478961631715
3497,3.3992,0.0058422478961631715
3498,3.3996000000000004,0.0058422478961631715
3499,3.4000000000000004,0.0058422478961631715
3500,3.4004000000000003,0.0058422478961631715
3501,3.4008000000000003,0.0058422478961631715
3502,3.4012000000000002,0.0058422478961631715
3503,3.4016,0.0058422478961631715
3504,3.402,0.0058422478961631715
3505,3.4024,0.0058422478961631715
3506,3.4028,0.0058422478961631715
3507,3.4032,0.0058422478961631715
3508,3.4036,0.0058422478961631715
3509,3.404,0.0058422478961631715
3510,3.4044,0.0058422478961631715
3511,3.4048,0.0058422478961631715
3512,3.4052,0.0058422478961631715
3513,3.4055999999999997,0.0058422478961631715
3514,3.406,0.0058422478961631715
3515,3.4064,0.0058422478961631715
3516,3.4068,0.0058422478961631715
3517,3.4072,0.0058422478961631715
3518,3.4076,0.0058422478961631715
3519,3.4080000000000004,0.0058422478961631715
3520,3.4084000000000003,0.0058422478961631715
3521,3.4088000000000003,0.0058422478961631715
3522,3.4092000000000002,0.0058422478961631715
3523,3.4096,0.0058422478961631715
3524,3.41,0.0058422478961631715
3525,3.4104,0.0058422478961631715
3526,3.4108,0.0058422478961631715
3527,3.4112,0.0058422478961631715
3528,3.4116,0.0058422478961631715
3529,3.412,0.0058422478961631715
3530,3.4124,0.0058422478961631715
3531,3.4128,0.0058422478961631715
3532,3.4132,0.0058422478961631715
3533,3.4135999999999997,0.0058422478961631715
3534,3.414,0.0058422478961631715
3535,3.4144,0.0058422478961631715
3536,3.4148,0.0058422478961631715
3537,3.4152,0.0058422478961631715
3538,3.4156,0.0058422478961631715
3539,3.4160000000000004,0.0058422478961631715
3540,3.4164000000000003,0.0058422478961631715
3541,3.4168000000000003,0.0058422478961631715
3542,3.4172000000000002,0.0058422478961631715
3543,3.4176,0.0058422478961631715
3544,3.418,0.0058422478961631715
3545,3.4184,0.0058422478961631715
3546,3.4188,0.0058422478961631715
3547,3.4192,0.0058422478961631715
3548,3.4196,0.0058422478961631715
3549,3.42,0.0058422478961631715
3550,3.4204,0.0058422478961631715
3551,3.4208,0.0058422478961631715
3552,3.4212,0.0058422478961631715
3553,3.4215999999999998,0.0058422478961631715
3554,3.422,0.0058422478961631715
3555,3.4224,0.0058422478961631715
3556,3.4228,0.0058422478961631715
3557,3.4232,0.0058422478961631715
3558,3.4236,0.0058422478961631715
3559,3.4240000000000004,0.0058422478961631715
3560,3.4244000000000003,0.0058422478961631715
3561,3.4248000000000003,0.0058422478961631715
3562,3.4252000000000002,0.0058422478961631715
3563,3.4256,0.0058422478961631715
3564,3.426,0.0058422478961631715
3565,3.4264,0.0058422478961631715
3566,3.4268,0.0058422478961631715
3567,3.4272,0.0058422478961631715
3568,3.4276,0.0058422478961631715
3569,3.428,0.0058422478961631715
3570,3.4284,0.0058422478961631715
3571,3.4288,0.0058422478961631715
3572,3.4292,0.0058422478961631715
3573,3.4295999999999998,0.0058422478961631715
3574,3.43,0.0058422478961631715
3575,3.4304,0.0058422478961631715
3576,3.4308,0.0058422478961631715
3577,3.4312,0.0058422478961631715
3578,3.4316,0.0058422478961631715
3579,3.4320000000000004,0.0058422478961631715
3580,3.4324000000000003,0.0058422478961631715
3581,3.4328000000000003,0.0058422478961631715
3582,3.4332000000000003,0.0058422478961631715
3583,3.4336,0.0058422478961631715
3584,3.434,0.0058422478961631715
3585,3.4344,0.0058422478961631715
3586,3.4348,0.0058422478961631715
3587,3.4352,0.0058422478961631715
3588,3.4356,0.0058422478961631715
3589,3.436,0.0058422478961631715
3590,3.4364,0.0058422478961631715
3591,3.4368,0.0058422478961631715
3592,3.4372,0.0058422478961631715
3593,3.4375999999999998,0.0058422478961631715
3594,3.438,0.0058422478961631715
3595,3.4384,0.0058422478961631715
3596,3.4388,0.0058422478961631715
3597,3.4392,0.0058422478961631715
3598,3.4396,0.0058422478961631715
3599,3.4400000000000004,0.0058422478961631715
3600,3.4404000000000003,0.0058422478961631715
3601,3.4408000000000003,0.0058422478961631715
3602,3.4412000000000003,0.0058422478961631715
3603,3.4416,0.0058422478961631715
3604,3.442,0.0058422478961631715
3605,3.4424,0.0058422478961631715
3606,3.4428,0.0058422478961631715
3607,3.4432,0.0058422478961631715
3608,3.4436,0.0058422478961631715
3609,3.444,0.0058422478961631715
3610,3.4444,0.0058422478961631715
3611,3.4448,0.0058422478961631715
3612,3.4452,0.0058422478961631715
3613,3.4455999999999998,0.0058422478961631715
3614,3.446,0.0058422478961631715
3615,3.4464,0.0058422478961631715
3616,3.4468,0.0058422478961631715
3617,3.4472,0.0058422478961631715
3618,3.4476,0.0058422478961631715
3619,3.4480000000000004,0.0058422478961631715
3620,3.4484000000000004,0.0058422478961631715
3621,3.4488000000000003,0.0058422478961631715
3622,3.4492000000000003,0.0058422478961631715
3623,3.4496,0.0058422478961631715
3624,3.45,0.0058422478961631715
3625,3.4504,0.0058422478961631715
3626,3.4508,0.0058422478961631715
3627,3.4512,0.0058422478961631715
3628,3.4516,0.0058422478961631715
3629,3.452,0.0058422478961631715
3630,3.4524,0.0058422478961631715
3631,3.4528,0.0058422478961631715
3632,3.4532,0.0058422478961631715
3633,3.4536,0.0058422478961631715
3634,3.4539999999999997,0.0058422478961631715
3635,3.4544,0.0058422478961631715
3636,3.4548,0.0058422478961631715
3637,3.4552,0.0058422478961631715
3638,3.4556,0.0058422478961631715
3639,3.456,0.0058422478961631715
3640,3.4564000000000004,0.0058422478961631715
3641,3.4568000000000003,0.0058422478961631715
3642,3.4572000000000003,0.0058422478961631715
3643,3.4576000000000002,0.0058422478961631715
3644,3.458,0.0058422478961631715
3645,3.4584,0.0058422478961631715
3646,3.4588,0.0058422478961631715
3647,3.4592,0.0058422478961631715
3648,3.4596,0.0058422478961631715
3649,3.46,0.0058422478961631715
3650,3.4604,0.0058422478961631715
3651,3.4608,0.0058422478961631715
3652,3.4612,0.0058422478961631715
3653,3.4616,0.0058422478961631715
3654,3.4619999999999997,0.0058422478961631715
3655,3.4624,0.0058422478961631715
3656,3.4628,0.0058422478961631715
3657,3.4632,0.0058422478961631715
3658,3.4636,0.0058422478961631715
3659,3.464,0.0058422478961631715
3660,3.4644000000000004,0.0058422478961631715
3661,3.4648000000000003,0.0058422478961631715
3662,3.4652000000000003,0.0058422478961631715
3663,3.4656000000000002,0.0058422478961631715
3664,3.466,0.0058422478961631715
3665,3.4664,0.0058422478961631715
3666,3.4668,0.0058422478961631715
3667,3.4672,0.0058422478961631715
3668,3.4676,0.0058422478961631715
3669,3.468,0.0058422478961631715
3670,3.4684,0.0058422478961631715
3671,3.4688,0.0058422478961631715
3672,3.4692,0.0058422478961631715
3673,3.4696,0.0058422478961631715
3674,3.4699999999999998,0.0058422478961631715
3675,3.4704,0.0058422478961631715
3676,3.4708,0.0058422478961631715
3677,3.4712,0.0058422478961631715
3678,3.4716,0.0058422478961631715
3679,3.472,0.0058422478961631715
3680,3.4724000000000004,0.0058422478961631715
3681,3.4728000000000003,0.0058422478961631715
3682,3.4732000000000003,0.0058422478961631715
3683,3.4736000000000002,0.0058422478961631715
3684,3.474,0.0058422478961631715
3685,3.4744,0.0058422478961631715
3686,3.4748,0.0058422478961631715
3687,3.4752,0.0058422478961631715
3688,3.4756,0.0058422478961631715
3689,3.476,0.0058422478961631715
3690,3.4764,0.0058422478961631715
3691,3.4768,0.0058422478961631715
3692,3.4772,0.0058422478961631715
3693,3.4776,0.0058422478961631715
3694,3.4779999999999998,0.0058422478961631715
3695,3.4784,0.0058422478961631715
3696,3.4788,0.0058422478961631715
3697,3.4792,0.0058422478961631715
3698,3.4796,0.0058422478961631715
3699,3.48,0.0058422478961631715
3700,3.4804000000000004,0.0058422478961631715
3701,3.4808000000000003,0.0058422478961631715
3702,3.4812000000000003,0.0058422478961631715
3703,3.4816000000000003,0.0058422478961631715
3704,3.482,0.0058422478961631715
3705,3.4824,0.0058422478961631715
3706,3.4828,0.0058422478961631715
3707,3.4832,0.0058422478961631715
3708,3.4836,0.0058422478961631715
3709,3.484,0.0058422478961631715
3710,3.4844,0.0058422478961631715
3711,3.4848,0.0058422478961631715
3712,3.4852,0.0058422478961631715
3713,3.4856,0.0058422478961631715
3714,3.4859999999999998,0.0058422478961631715
3715,3.4864,0.0058422478961631715
3716,3.4868,0.0058422478961631715
3717,3.4872,0.0058422478961631715
3718,3.4876,0.0058422478961631715
3719,3.488,0.0058422478961631715
3720,3.4884000000000004,0.0058422478961631715
3721,3.4888000000000003,0.0058422478961631715
3722,3.4892000000000003,0.0058422478961631715
3723,3.4896000000000003,0.0058422478961631715
3724,3.49,0.0058422478961631715
3725,3.4904,0.0058422478961631715
3726,3.4908,0.0058422478961631715
3727,3.4912,0.0058422478961631715
3728,3.4916,0.0058422478961631715
3729,3.492,0.0058422478961631715
3730,3.4924,0.0058422478961631715
3731,3.4928,0.0058422478961631715
3732,3.4932,0.0058422478961631715
3733,3.4936,0.0058422478961631715
3734,3.4939999999999998,0.0058422478961631715
3735,3.4944,0.0058422478961631715
3736,3.4948,0.0058422478961631715
3737,3.4952,0.0058422478961631715
3738,3.4956,0.0058422478961631715
3739,3.496,0.0058422478961631715
3740,3.4964000000000004,0.0058422478961631715
3741,3.4968000000000004,0.0058422478961631715
3742,3.4972000000000003,0.0058422478961631715
3743,3.4976000000000003,0.0058422478961631715
3744,3.498,0.0058422478961631715
3745,3.4984,0.0058422478961631715
3746,3.4988,0.0058422478961631715
3747,3.4992,0.0058422478961631715
3748,3.4996,0.0058422478961631715
3749,3.5,0.0058422478961631715
3750,3.5004,0.0058422478961631715
3751,3.5008,0.0058422478961631715
3752,3.5012,0.0058422478961631715
3753,3.5016,0.0058422478961631715
3754,3.502,0.0058422478961631715
3755,3.5024,0.0058422478961631715
3756,3.5028,0.0058422478961631715
3757,3.5032,0.0058422478961631715
3758,3.5036,0.0058422478961631715
3759,3.504,0.0058422478961631715
3760,3.5044000000000004,0.0058422478961631715
3761,3.5048000000000004,0.0058422478961631715
3762,3.5052000000000003,0.0058422478961631715
3763,3.5056000000000003,0.0058422478961631715
3764,3.5060000000000002,0.0058422478961631715
3765,3.5064,0.0058422478961631715
3766,3.5068,0.0058422478961631715
3767,3.5072,0.0058422478961631715
3768,3.5076,0.0058422478961631715
3769,3.508,0.0058422478961631715
3770,3.5084,0.0058422478961631715
3771,3.5088,0.0058422478961631715
3772,3.5092,0.0058422478961631715
3773,3.5096,0.0058422478961631715
3774,3.51,0.0058422478961631715
3775,3.5103999999999997,0.0058422478961631715
3776,3.5108,0.0058422478961631715
3777,3.5112,0.0058422478961631715
3778,3.5116,0.0058422478961631715
3779,3.512,0.0058422478961631715
3780,3.5124,0.0058422478961631715
3781,3.5128000000000004,0.0058422478961631715
3782,3.5132000000000003,0.0058422478961631715
3783,3.5136000000000003,0.0058422478961631715
3784,3.5140000000000002,0.0058422478961631715
3785,3.5144,0.0058422478961631715
3786,3.5148,0.0058422478961631715
3787,3.5152,0.0058422478961631715
3788,3.5156,0.0058422478961631715
3789,3.516,0.0058422478961631715
3790,3.5164,0.0058422478961631715
3791,3.5168,0.0058422478961631715
3792,3.5172,0.0058422478961631715
3793,3.5176,0.0058422478961631715
3794,3.518,0.0058422478961631715
3795,3.5183999999999997,0.0058422478961631715
3796,3.5188,0.0058422478961631715
3797,3.5192,0.0058422478961631715
3798,3.5196,0.0058422478961631715
3799,3.52,0.0058422478961631715
3800,3.5204,0.0058422478961631715
3801,3.5208000000000004,0.0058422478961631715
3802,3.5212000000000003,0.0058422478961631715
3803,3.5216000000000003,0.0058422478961631715
3804,3.5220000000000002,0.0058422478961631715
3805,3.5224,0.0058422478961631715
3806,3.5228,0.0058422478961631715
3807,3.5232,0.0058422478961631715
3808,3.5236,0.0058422478961631715
3809,3.524,0.0058422478961631715
3810,3.5244,0.0058422478961631715
3811,3.5248,0.0058422478961631715
3812,3.5252,0.0058422478961631715
3813,3.5256,0.0058422478961631715
3814,3.526,0.0058422478961631715
3815,3.5263999999999998,0.0058422478961631715
3816,3.5268,0.0058422478961631715
3817,3.5272,0.0058422478961631715
3818,3.5276,0.0058422478961631715
3819,3.528,0.0058422478961631715
3820,3.5284,0.0058422478961631715
3821,3.5288000000000004,0.0058422478961631715
3822,3.5292000000000003,0.0058422478961631715
3823,3.5296000000000003,0.0058422478961631715
3824,3.5300000000000002,0.0058422478961631715
3825,3.5304,0.0058422478961631715
3826,3.5308,0.0058422478961631715
3827,3.5312,0.0058422478961631715
3828,3.5316,0.0058422478961631715
3829,3.532,0.0058422478961631715
3830,3.5324,0.0058422478961631715
3831,3.5328,0.0058422478961631715
3832,3.5332,0.0058422478961631715
3833,3.5336,0.0058422478961631715
3834,3.534,0.0058422478961631715
3835,3.5343999999999998,0.0058422478961631715
3836,3.5348,0.0058422478961631715
3837,3.5352,0.0058422478961631715
3838,3.5356,0.0058422478961631715
3839,3.536,0.0058422478961631715
3840,3.5364,0.0058422478961631715
3841,3.5368000000000004,0.0058422478961631715
3842,3.5372000000000003,0.0058422478961631715
3843,3.5376000000000003,0.0058422478961631715
3844,3.5380000000000003,0.0058422478961631715
3845,3.5384,0.0058422478961631715
3846,3.5388,0.0058422478961631715
3847,3.5392,0.0058422478961631715
3848,3.5396,0.0058422478961631715
3849,3.54,0.0058422478961631715
3850,3.5404,0.0058422478961631715
3851,3.5408,0.0058422478961631715
3852,3.5412,0.0058422478961631715
3853,3.5416,0.0058422478961631715
3854,3.542,0.0058422478961631715
3855,3.5423999999999998,0.0058422478961631715
3856,3.5428,0.0058422478961631715
3857,3.5432,0.0058422478961631715
3858,3.5436,0.0058422478961631715
3859,3.544,0.0058422478961631715
3860,3.5444,0.0058422478961631715
3861,3.5448000000000004,0.0058422478961631715
3862,3.5452000000000004,0.0058422478961631715
3863,3.5456000000000003,0.0058422478961631715
3864,3.5460000000000003,0.0058422478961631715
3865,3.5464,0.0058422478961631715
3866,3.5468,0.0058422478961631715
3867,3.5472,0.0058422478961631715
3868,3.5476,0.0058422478961631715
3869,3.548,0.0058422478961631715
3870,3.5484,0.0058422478961631715
3871,3.5488,0.0058422478961631715
3872,3.5492,0.0058422478961631715
3873,3.5496,0.0058422478961631715
3874,3.55,0.0058422478961631715
3875,3.5504,0.0058422478961631715
3876,3.5508,0.0058422478961631715
3877,3.5512,0.0058422478961631715
3878,3.5516,0.0058422478961631715
3879,3.552,0.0058422478961631715
3880,3.5524,0.0058422478961631715
3881,3.5528000000000004,0.0058422478961631715
3882,3.5532000000000004,0.0058422478961631715
3883,3.5536000000000003,0.0058422478961631715
3884,3.5540000000000003,0.0058422478961631715
3885,3.5544000000000002,0.0058422478961631715
3886,3.5548,0.0058422478961631715
3887,3.5552,0.0058422478961631715
3888,3.5556,0.0058422478961631715
3889,3.556,0.0058422478961631715
3890,3.5564,0.0058422478961631715
3891,3.5568,0.0058422478961631715
3892,3.5572,0.0058422478961631715
3893,3.5576,0.0058422478961631715
3894,3.558,0.0058422478961631715
3895,3.5584,0.0058422478961631715
3896,3.5588,0.0058422478961631715
3897,3.5592,0.0058422478961631715
3898,3.5596,0.0058422478961631715
3899,3.56,0.0058422478961631715
3900,3.5604,0.0058422478961631715
3901,3.5608,0.0058422478961631715
3902,3.5612000000000004,0.0058422478961631715
3903,3.5616000000000003,0.0058422478961631715
3904,3.5620000000000003,0.0058422478961631715
3905,3.5624000000000002,0.0058422478961631715
3906,3.5628,0.0058422478961631715
3907,3.5632,0.0058422478961631715
3908,3.5636,0.0058422478961631715
3909,3.564,0.0058422478961631715
3910,3.5644,0.0058422478961631715
3911,3.5648,0.0058422478961631715
3912,3.5652,0.0058422478961631715
3913,3.5656,0.0058422478961631715
3914,3.566,0.0058422478961631715
3915,3.5664,0.0058422478961631715
3916,3.5667999999999997,0.0058422478961631715
3917,3.5672,0.0058422478961631715
3918,3.5676,0.0058422478961631715
3919,3.568,0.0058422478961631715
3920,3.5684,0.0058422478961631715
3921,3.5688,0.0058422478961631715
3922,3.5692000000000004,0.0058422478961631715
3923,3.5696000000000003,0.0058422478961631715
3924,3.5700000000000003,0.0058422478961631715
3925,3.5704000000000002,0.0058422478961631715
3926,3.5708,0.0058422478961631715
3927,3.5712,0.0058422478961631715
3928,3.5716,0.0058422478961631715
3929,3.572,0.0058422478961631715
3930,3.5724,0.0058422478961631715
3931,3.5728,0.0058422478961631715
3932,3.5732,0.0058422478961631715
3933,3.5736,0.0058422478961631715
3934,3.574,0.0058422478961631715
3935,3.5744,0.0058422478961631715
3936,3.5747999999999998,0.0058422478961631715
3937,3.5752,0.0058422478961631715
3938,3.5756,0.0058422478961631715
3939,3.576,0.0058422478961631715
3940,3.5764,0.0058422478961631715
3941,3.5768,0.0058422478961631715
3942,3.5772000000000004,0.0058422478961631715
3943,3.5776000000000003,0.0058422478961631715
3944,3.5780000000000003,0.0058422478961631715
3945,3.5784000000000002,0.0058422478961631715
3946,3.5788,0.0058422478961631715
3947,3.5792,0.0058422478961631715
3948,3.5796,0.0058422478961631715
3949,3.58,0.0058422478961631715
3950,3.5804,0.0058422478961631715
3951,3.5808,0.0058422478961631715
3952,3.5812,0.0058422478961631715
3953,3.5816,0.0058422478961631715
3954,3.582,0.0058422478961631715
3955,3.5824,0.0058422478961631715
3956,3.5827999999999998,0.0058422478961631715
3957,3.5832,0.0058422478961631715
3958,3.5836,0.0058422478961631715
3959,3.584,0.0058422478961631715
3960,3.5844,0.0058422478961631715
3961,3.5848,0.0058422478961631715
3962,3.5852000000000004,0.0058422478961631715
3963,3.5856000000000003,0.0058422478961631715
3964,3.5860000000000003,0.0058422478961631715
3965,3.5864000000000003,0.0058422478961631715
3966,3.5868,0.0058422478961631715
3967,3.5872,0.0058422478961631715
3968,3.5876,0.0058422478961631715
3969,3.588,0.0058422478961631715
3970,3.5884,0.0058422478961631715
3971,3.5888,0.0058422478961631715
3972,3.5892,0.0058422478961631715
3973,3.5896,0.0058422478961631715
3974,3.59,0.0058422478961631715
3975,3.5904,0.0058422478961631715
3976,3.5907999999999998,0.0058422478961631715
3977,3.5912,0.0058422478961631715
3978,3.5916,0.0058422478961631715
3979,3.592,0.0058422478961631715
3980,3.5924,0.0058422478961631715
3981,3.5928,0.0058422478961631715
3982,3.5932000000000004,0.0058422478961631715
3983,3.5936000000000003,0.0058422478961631715
3984,3.5940000000000003,0.0058422478961631715
3985,3.5944000000000003,0.0058422478961631715
3986,3.5948,0.0058422478961631715
3987,3.5952,0.0058422478961631715
3988,3.5956,0.0058422478961631715
3989,3.596,0.0058422478961631715
3990,3.5964,0.0058422478961631715
3991,3.5968,0.0058422478961631715
3992,3.5972,0.0058422478961631715
3993,3.5976,0.0058422478961631715
3994,3.598,0.0058422478961631715
3995,3.5984,0.0058422478961631715
3996,3.5987999999999998,0.0058422478961631715
3997,3.5992,0.0058422478961631715
3998,3.5996,0.0058422478961631715
3999,3.6,0.0058422478961631715
4000,3.6004,0.0058422478961631715
4001,3.6008,0.0058422478961631715
4002,3.6012000000000004,0.0058422478961631715
4003,3.6016000000000004,0.0058422478961631715
4004,3.6020000000000003,0.0058422478961631715
4005,3.6024000000000003,0.0058422478961631715
4006,3.6028000000000002,0.0058422478961631715
4007,3.6032,0.0058422478961631715
4008,3.6036,0.0058422478961631715
4009,3.604,0.0058422478961631715
4010,3.6044,0.0058422478961631715
4011,3.6048,0.0058422478961631715
4012,3.6052,0.0058422478961631715
4013,3.6056,0.0058422478961631715
4014,3.606,0.0058422478961631715
4015,3.6064,0.0058422478961631715
4016,3.6068,0.0058422478961631715
4017,3.6072,0.0058422478961631715
4018,3.6076,0.0058422478961631715
4019,3.608,0.0058422478961631715
4020,3.6084,0.0058422478961631715
4021,3.6088,0.0058422478961631715
4022,3.6092000000000004,0.0058422478961631715
4023,3.6096000000000004,0.0058422478961631715
4024,3.6100000000000003,0.0058422478961631715
4025,3.6104000000000003,0.0058422478961631715
4026,3.6108000000000002,0.0058422478961631715
4027,3.6112,0.0058422478961631715
4028,3.6116,0.0058422478961631715
4029,3.612,0.0058422478961631715
4030,3.6124,0.0058422478961631715
4031,3.6128,0.0058422478961631715
4032,3.6132,0.0058422478961631715
4033,3.6136,0.0058422478961631715
4034,3.614,0.0058422478961631715
4035,3.6144,0.0058422478961631715
4036,3.6148,0.0058422478961631715
4037,3.6151999999999997,0.0058422478961631715
4038,3.6156,0.0058422478961631715
4039,3.616,0.0058422478961631715
4040,3.6164,0.0058422478961631715
4041,3.6168,0.0058422478961631715
4042,3.6172,0.0058422478961631715
4043,3.6176000000000004,0.0058422478961631715
4044,3.6180000000000003,0.0058422478961631715
4045,3.6184000000000003,0.0058422478961631715
4046,3.6188000000000002,0.0058422478961631715
4047,3.6192,0.0058422478961631715
4048,3.6196,0.0058422478961631715
4049,3.62,0.0058422478961631715
4050,3.6204,0.0058422478961631715
4051,3.6208,0.0058422478961631715
4052,3.6212,0.0058422478961631715
4053,3.6216,0.0058422478961631715
4054,3.622,0.0058422478961631715
4055,3.6224,0.0058422478961631715
4056,3.6228,0.0058422478961631715
4057,3.6231999999999998,0.0058422478961631715
4058,3.6236,0.0058422478961631715
4059,3.624,0.0058422478961631715
4060,3.6244,0.0058422478961631715
4061,3.6248,0.0058422478961631715
4062,3.6252,0.0058422478961631715
4063,3.6256000000000004,0.0058422478961631715
4064,3.6260000000000003,0.0058422478961631715
4065,3.6264000000000003,0.0058422478961631715
4066,3.6268000000000002,0.0058422478961631715
4067,3.6272,0.0058422478961631715
4068,3.6276,0.0058422478961631715
4069,3.628,0.0058422478961631715
4070,3.6284,0.0058422478961631715
4071,3.6288,0.0058422478961631715
4072,3.6292,0.0058422478961631715
4073,3.6296,0.0058422478961631715
4074,3.63,0.0058422478961631715
4075,3.6304,0.0058422478961631715
4076,3.6308,0.0058422478961631715
4077,3.6311999999999998,0.0058422478961631715
4078,3.6316,0.0058422478961631715
4079,3.632,0.0058422478961631715
4080,3.6324,0.0058422478961631715
4081,3.6328,0.0058422478961631715
4082,3.6332,0.0058422478961631715
4083,3.6336000000000004,0.0058422478961631715
4084,3.6340000000000003,0.0058422478961631715
4085,3.6344000000000003,0.0058422478961631715
4086,3.6348000000000003,0.0058422478961631715
4087,3.6352,0.0058422478961631715
4088,3.6356,0.0058422478961631715
4089,3.636,0.0058422478961631715
4090,3.6364,0.0058422478961631715
4091,3.6368,0.0058422478961631715
4092,3.6372,0.0058422478961631715
4093,3.6376,0.0058422478961631715
4094,3.638,0.0058422478961631715
4095,3.6384,0.0058422478961631715
4096,3.6388,0.0058422478961631715
4097,3.6391999999999998,0.0058422478961631715
4098,3.6396,0.0058422478961631715
4099,3.64,0.0058422478961631715
4100,3.6404,0.0058422478961631715
4101,3.6408,0.0058422478961631715
4102,3.6412,0.0058422478961631715
4103,3.6416000000000004,0.0058422478961631715
4104,3.6420000000000003,0.0058422478961631715
4105,3.6424000000000003,0.0058422478961631715
4106,3.6428000000000003,0.0058422478961631715
4107,3.6432,0.0058422478961631715
4108,3.6436,0.0058422478961631715
4109,3.644,0.0058422478961631715
4110,3.6444,0.0058422478961631715
4111,3.6448,0.0058422478961631715
4112,3.6452,0.0058422478961631715
4113,3.6456,0.0058422478961631715
4114,3.646,0.0058422478961631715
4115,3.6464,0.0058422478961631715
4116,3.6468,0.0058422478961631715
4117,3.6471999999999998,0.0058422478961631715
4118,3.6476,0.0058422478961631715
4119,3.648,0.0058422478961631715
4120,3.6484,0.0058422478961631715
4121,3.6488,0.0058422478961631715
4122,3.6492,0.0058422478961631715
4123,3.6496000000000004,0.0058422478961631715
4124,3.6500000000000004,0.0058422478961631715
4125,3.6504000000000003,0.0058422478961631715
4126,3.6508000000000003,0.0058422478961631715
4127,3.6512000000000002,0.0058422478961631715
4128,3.6516,0.0058422478961631715
4129,3.652,0.0058422478961631715
4130,3.6524,0.0058422478961631715
4131,3.6528,0.0058422478961631715
4132,3.6532,0.0058422478961631715
4133,3.6536,0.0058422478961631715
4134,3.654,0.0058422478961631715
4135,3.6544,0.0058422478961631715
4136,3.6548,0.0058422478961631715
4137,3.6552,0.0058422478961631715
4138,3.6556,0.0058422478961631715
4139,3.656,0.0058422478961631715
4140,3.6564,0.0058422478961631715
4141,3.6568,0.0058422478961631715
4142,3.6572,0.0058422478961631715
4143,3.6576000000000004,0.0058422478961631715
4144,3.6580000000000004,0.0058422478961631715
4145,3.6584000000000003,0.0058422478961631715
4146,3.6588000000000003,0.0058422478961631715
4147,3.6592000000000002,0.0058422478961631715
4148,3.6596,0.0058422478961631715
4149,3.66,0.0058422478961631715
4150,3.6604,0.0058422478961631715
4151,3.6608,0.0058422478961631715
4152,3.6612,0.0058422478961631715
4153,3.6616,0.0058422478961631715
4154,3.662,0.0058422478961631715
4155,3.6624,0.0058422478961631715
4156,3.6628,0.0058422478961631715
4157,3.6632,0.0058422478961631715
4158,3.6636,0.0058422478961631715
4159,3.664,0.0058422478961631715
4160,3.6644,0.0058422478961631715
4161,3.6648,0.0058422478961631715
4162,3.6652,0.0058422478961631715
4163,3.6656,0.0058422478961631715
4164,3.6660000000000004,0.0058422478961631715
4165,3.6664000000000003,0.0058422478961631715
4166,3.6668000000000003,0.0058422478961631715
4167,3.6672000000000002,0.0058422478961631715
4168,3.6676,0.0058422478961631715
4169,3.668,0.0058422478961631715
4170,3.6684,0.0058422478961631715
4171,3.6688,0.0058422478961631715
4172,3.6692,0.0058422478961631715
4173,3.6696,0.0058422478961631715
4174,3.67,0.0058422478961631715
4175,3.6704,0.0058422478961631715
4176,3.6708,0.0058422478961631715
4177,3.6712,0.0058422478961631715
4178,3.6715999999999998,0.0058422478961631715
4179,3.672,0.0058422478961631715
4180,3.6724,0.0058422478961631715
4181,3.6728,0.0058422478961631715
4182,3.6732,0.0058422478961631715
4183,3.6736,0.0058422478961631715
4184,3.6740000000000004,0.0058422478961631715
4185,3.6744000000000003,0.0058422478961631715
4186,3.6748000000000003,0.0058422478961631715
4187,3.6752000000000002,0.0058422478961631715
4188,3.6756,0.0058422478961631715
4189,3.676,0.0058422478961631715
4190,3.6764,0.0058422478961631715
4191,3.6768,0.0058422478961631715
4192,3.6772,0.0058422478961631715
4193,3.6776,0.0058422478961631715
4194,3.678,0.0058422478961631715
4195,3.6784,0.0058422478961631715
4196,3.6788,0.0058422478961631715
4197,3.6792,0.0058422478961631715
4198,3.6795999999999998,0.0058422478961631715
4199,3.68,0.0058422478961631715
4200,3.6804,0.0058422478961631715
4201,3.6808,0.0058422478961631715
4202,3.6812,0.0058422478961631715
4203,3.6816,0.0058422478961631715
4204,3.6820000000000004,0.0058422478961631715
4205,3.6824000000000003,0.0058422478961631715
4206,3.6828000000000003,0.0058422478961631715
4207,3.6832000000000003,0.0058422478961631715
4208,3.6836,0.0058422478961631715
4209,3.684,0.0058422478961631715
4210,3.6844,0.0058422478961631715
4211,3.6848,0.0058422478961631715
4212,3.6852,0.0058422478961631715
4213,3.6856,0.0058422478961631715
4214,3.686,0.0058422478961631715
4215,3.6864,0.0058422478961631715
4216,3.6868,0.0058422478961631715
4217,3.6872,0.0058422478961631715
4218,3.6875999999999998,0.0058422478961631715
4219,3.688,0.0058422478961631715
4220,3.6884,0.0058422478961631715
4221,3.6888,0.0058422478961631715
4222,3.6892,0.0058422478961631715
4223,3.6896,0.0058422478961631715
4224,3.6900000000000004,0.0058422478961631715
4225,3.6904000000000003,0.0058422478961631715
4226,3.6908000000000003,0.0058422478961631715
4227,3.6912000000000003,0.0058422478961631715
4228,3.6916,0.0058422478961631715
4229,3.692,0.0058422478961631715
4230,3.6924,0.0058422478961631715
4231,3.6928,0.0058422478961631715
4232,3.6932,0.0058422478961631715
4233,3.6936,0.0058422478961631715
4234,3.694,0.0058422478961631715
4235,3.6944,0.0058422478961631715
4236,3.6948,0.0058422478961631715
4237,3.6952,0.0058422478961631715
4238,3.6955999999999998,0.0058422478961631715
4239,3.696,0.0058422478961631715
4240,3.6964,0.0058422478961631715
4241,3.6968,0.0058422478961631715
4242,3.6972,0.0058422478961631715
4243,3.6976,0.0058422478961631715
4244,3.6980000000000004,0.0058422478961631715
4245,3.6984000000000004,0.0058422478961631715
4246,3.6988000000000003,0.0058422478961631715
4247,3.6992000000000003,0.0058422478961631715
4248,3.6996,0.0058422478961631715
4249,3.7,0.0058422478961631715
4250,3.7004,0.0058422478961631715
4251,3.7008,0.0058422478961631715
4252,3.7012,0.0058422478961631715
4253,3.7016,0.0058422478961631715
4254,3.702,0.0058422478961631715
4255,3.7024,0.0058422478961631715
4256,3.7028,0.0058422478961631715
4257,3.7032,0.0058422478961631715
4258,3.7036,0.0058422478961631715
4259,3.704,0.0058422478961631715
4260,3.7044,0.0058422478961631715
4261,3.7048,0.0058422478961631715
4262,3.7052,0.0058422478961631715
4263,3.7056,0.0058422478961631715
4264,3.7060000000000004,0.0058422478961631715
4265,3.7064000000000004,0.0058422478961631715
4266,3.7068000000000003,0.0058422478961631715
4267,3.7072000000000003,0.0058422478961631715
4268,3.7076000000000002,0.0058422478961631715
4269,3.708,0.0058422478961631715
4270,3.7084,0.0058422478961631715
4271,3.7088,0.0058422478961631715
4272,3.7092,0.0058422478961631715
4273,3.7096,0.0058422478961631715
4274,3.71,0.0058422478961631715
4275,3.7104,0.0058422478961631715
4276,3.7108,0.0058422478961631715
4277,3.7112,0.0058422478961631715
4278,3.7116,0.0058422478961631715
4279,3.712,0.0058422478961631715
4280,3.7124,0.0058422478961631715
4281,3.7128,0.0058422478961631715
4282,3.7132,0.0058422478961631715
4283,3.7136,0.0058422478961631715
4284,3.7140000000000004,0.0058422478961631715
4285,3.7144000000000004,0.0058422478961631715
4286,3.7148000000000003,0.0058422478961631715
4287,3.7152000000000003,0.0058422478961631715
4288,3.7156000000000002,0.0058422478961631715
4289,3.716,0.0058422478961631715
4290,3.7164,0.0058422478961631715
4291,3.7168,0.0058422478961631715
4292,3.7172,0.0058422478961631715
4293,3.7176,0.0058422478961631715
4294,3.718,0.0058422478961631715
4295,3.7184,0.0058422478961631715
4296,3.7188,0.0058422478961631715
4297,3.7192,0.0058422478961631715
4298,3.7196,0.0058422478961631715
4299,3.7199999999999998,0.0058422478961631715
4300,3.7204,0.0058422478961631715
4301,3.7208,0.0058422478961631715
4302,3.7212,0.0058422478961631715
4303,3.7216,0.0058422478961631715
4304,3.722,0.0058422478961631715
4305,3.7224000000000004,0.0058422478961631715
4306,3.7228000000000003,0.0058422478961631715
4307,3.7232000000000003,0.0058422478961631715
4308,3.7236000000000002,0.0058422478961631715
4309,3.724,0.0058422478961631715
4310,3.7244,0.0058422478961631715
4311,3.7248,0.0058422478961631715
4312,3.7252,0.0058422478961631715
4313,3.7256,0.0058422478961631715
4314,3.726,0.0058422478961631715
4315,3.7264,0.0058422478961631715
4316,3.7268,0.0058422478961631715
4317,3.7272,0.0058422478961631715
4318,3.7276,0.0058422478961631715
4319,3.7279999999999998,0.0058422478961631715
4320,3.7284,0.0058422478961631715
4321,3.7288,0.0058422478961631715
4322,3.7292,0.0058422478961631715
4323,3.7296,0.0058422478961631715
4324,3.73,0.0058422478961631715
4325,3.7304000000000004,0.0058422478961631715
4326,3.7308000000000003,0.0058422478961631715
4327,3.7312000000000003,0.0058422478961631715
4328,3.7316000000000003,0.0058422478961631715
4329,3.732,0.0058422478961631715
4330,3.7324,0.0058422478961631715
4331,3.7328,0.0058422478961631715
4332,3.7332,0.0058422478961631715
4333,3.7336,0.0058422478961631715
4334,3.734,0.0058422478961631715
4335,3.7344,0.0058422478961631715
4336,3.7348,0.0058422478961631715
4337,3.7352,0.0058422478961631715
4338,3.7356,0.0058422478961631715
4339,3.7359999999999998,0.0058422478961631715
4340,3.7364,0.0058422478961631715
4341,3.7368,0.0058422478961631715
4342,3.7372,0.0058422478961631715
4343,3.7376,0.0058422478961631715
4344,3.738,0.0058422478961631715
4345,3.7384000000000004,0.0058422478961631715
4346,3.7388000000000003,0.0058422478961631715
4347,3.7392000000000003,0.0058422478961631715
4348,3.7396000000000003,0.0058422478961631715
4349,3.74,0.0058422478961631715
4350,3.7404,0.0058422478961631715
4351,3.7408,0.0058422478961631715
4352,3.7412,0.0058422478961631715
4353,3.7416,0.0058422478961631715
4354,3.742,0.0058422478961631715
4355,3.7424,0.0058422478961631715
4356,3.7428,0.0058422478961631715
4357,3.7432,0.0058422478961631715
4358,3.7436,0.0058422478961631715
4359,3.7439999999999998,0.0058422478961631715
4360,3.7444,0.0058422478961631715
4361,3.7448,0.0058422478961631715
4362,3.7452,0.0058422478961631715
4363,3.7456,0.0058422478961631715
4364,3.746,0.0058422478961631715
4365,3.7464000000000004,0.0058422478961631715
4366,3.7468000000000004,0.0058422478961631715
4367,3.7472000000000003,0.0058422478961631715
4368,3.7476000000000003,0.0058422478961631715
4369,3.748,0.0058422478961631715
4370,3.7484,0.0058422478961631715
4371,3.7488,0.0058422478961631715
4372,3.7492,0.0058422478961631715
4373,3.7496,0.0058422478961631715
4374,3.75,0.0058422478961631715
4375,3.7504,0.0058422478961631715
4376,3.7508,0.0058422478961631715
4377,3.7512,0.0058422478961631715
4378,3.7516,0.0058422478961631715
4379,3.752,0.0058422478961631715
4380,3.7524,0.0058422478961631715
4381,3.7528,0.0058422478961631715
4382,3.7532,0.0058422478961631715
4383,3.7536,0.0058422478961631715
4384,3.754,0.0058422478961631715
4385,3.7544000000000004,0.0058422478961631715
4386,3.7548000000000004,0.0058422478961631715
4387,3.7552000000000003,0.0058422478961631715
4388,3.7556000000000003,0.0058422478961631715
4389,3.7560000000000002,0.0058422478961631715
4390,3.7564,0.0058422478961631715
4391,3.7568,0.0058422478961631715
4392,3.7572,0.0058422478961631715
4393,3.7576,0.0058422478961631715
4394,3.758,0.0058422478961631715
4395,3.7584,0.0058422478961631715
4396,3.7588,0.0058422478961631715
4397,3.7592,0.0058422478961631715
4398,3.7596,0.0058422478961631715
4399,3.76,0.0058422478961631715
4400,3.7604,0.0058422478961631715
4401,3.7608,0.0058422478961631715
4402,3.7612,0.0058422478961631715
4403,3.7616,0.0058422478961631715
4404,3.762,0.0058422478961631715
4405,3.7624000000000004,0.0058422478961631715
4406,3.7628000000000004,0.0058422478961631715
4407,3.7632000000000003,0.0058422478961631715
4408,3.7636000000000003,0.0058422478961631715
4409,3.7640000000000002,0.0058422478961631715
4410,3.7644,0.0058422478961631715
4411,3.7648,0.0058422478961631715
4412,3.7652,0.0058422478961631715
4413,3.7656,0.0058422478961631715
4414,3.766,0.0058422478961631715
4415,3.7664,0.0058422478961631715
4416,3.7668,0.0058422478961631715
4417,3.7672,0.0058422478961631715
4418,3.7676,0.0058422478961631715
4419,3.768,0.0058422478961631715
4420,3.7684,0.0058422478961631715
4421,3.7688,0.0058422478961631715
4422,3.7692,0.0058422478961631715
4423,3.7696,0.0058422478961631715
4424,3.77,0.0058422478961631715
4425,3.7704000000000004,0.0058422478961631715
4426,3.7708000000000004,0.0058422478961631715
4427,3.7712000000000003,0.0058422478961631715
4428,3.7716000000000003,0.0058422478961631715
4429,3.7720000000000002,0.0058422478961631715
4430,3.7724,0.0058422478961631715
4431,3.7728,0.0058422478961631715
4432,3.7732,0.0058422478961631715
4433,3.7736,0.0058422478961631715
4434,3.774,0.0058422478961631715
4435,3.7744,0.0058422478961631715
4436,3.7748,0.0058422478961631715
4437,3.7752,0.0058422478961631715
4438,3.7756,0.0058422478961631715
4439,3.776,0.0058422478961631715
4440,3.7763999999999998,0.0058422478961631715
4441,3.7768,0.0058422478961631715
4442,3.7772,0.0058422478961631715
4443,3.7776,0.0058422478961631715
4444,3.778,0.0058422478961631715
4445,3.7784,0.0058422478961631715
4446,3.7788000000000004,0.0058422478961631715
4447,3.7792000000000003,0.0058422478961631715
4448,3.7796000000000003,0.0058422478961631715
4449,3.7800000000000002,0.0058422478961631715
4450,3.7804,0.0058422478961631715
4451,3.7808,0.0058422478961631715
4452,3.7812,0.0058422478961631715
4453,3.7816,0.0058422478961631715
4454,3.782,0.0058422478961631715
4455,3.7824,0.0058422478961631715
4456,3.7828,0.0058422478961631715
4457,3.7832,0.0058422478961631715
4458,3.7836,0.0058422478961631715
4459,3.784,0.0058422478961631715
4460,3.7843999999999998,0.0058422478961631715
4461,3.7848,0.0058422478961631715
4462,3.7852,0.0058422478961631715
4463,3.7856,0.0058422478961631715
4464,3.786,0.0058422478961631715
4465,3.7864,0.0058422478961631715
4466,3.7868000000000004,0.0058422478961631715
4467,3.7872000000000003,0.0058422478961631715
4468,3.7876000000000003,0.0058422478961631715
4469,3.7880000000000003,0.0058422478961631715
4470,3.7884,0.0058422478961631715
4471,3.7888,0.0058422478961631715
4472,3.7892,0.0058422478961631715
4473,3.7896,0.0058422478961631715
4474,3.79,0.0058422478961631715
4475,3.7904,0.0058422478961631715
4476,3.7908,0.0058422478961631715
4477,3.7912,0.0058422478961631715
4478,3.7916,0.0058422478961631715
4479,3.792,0.0058422478961631715
4480,3.7923999999999998,0.0058422478961631715
4481,3.7928,0.0058422478961631715
4482,3.7932,0.0058422478961631715
4483,3.7936,0.0058422478961631715
4484,3.794,0.0058422478961631715
4485,3.7944,0.0058422478961631715
4486,3.7948000000000004,0.0058422478961631715
4487,3.7952000000000004,0.0058422478961631715
4488,3.7956000000000003,0.0058422478961631715
4489,3.7960000000000003,0.0058422478961631715
4490,3.7964,0.0058422478961631715
4491,3.7968,0.0058422478961631715
4492,3.7972,0.0058422478961631715
4493,3.7976,0.0058422478961631715
4494,3.798,0.0058422478961631715
4495,3.7984,0.0058422478961631715
4496,3.7988,0.0058422478961631715
4497,3.7992,0.0058422478961631715
4498,3.7996,0.0058422478961631715
4499,3.8,0.0058422478961631715
4500,3.8004,0.0058422478961631715
4501,3.8008,0.0058422478961631715
4502,3.8012,0.0058422478961631715
4503,3.8016,0.0058422478961631715
4504,3.802,0.0058422478961631715
4505,3.8024,0.0058422478961631715
4506,3.8028000000000004,0.0058422478961631715
4507,3.8032000000000004,0.0058422478961631715
4508,3.8036000000000003,0.0058422478961631715
4509,3.8040000000000003,0.0058422478961631715
4510,3.8044000000000002,0.0058422478961631715
4511,3.8048,0.0058422478961631715
4512,3.8052,0.0058422478961631715
4513,3.8056,0.0058422478961631715
4514,3.806,0.0058422478961631715
4515,3.8064,0.0058422478961631715
4516,3.8068,0.0058422478961631715
4517,3.8072,0.0058422478961631715
4518,3.8076,0.0058422478961631715
4519,3.808,0.0058422478961631715
4520,3.8084,0.0058422478961631715
4521,3.8088,0.0058422478961631715
4522,3.8092,0.0058422478961631715
4523,3.8096,0.0058422478961631715
4524,3.81,0.0058422478961631715
4525,3.8104,0.0058422478961631715
4526,3.8108000000000004,0.0058422478961631715
4527,3.8112000000000004,0.0058422478961631715
4528,3.8116000000000003,0.0058422478961631715
4529,3.8120000000000003,0.0058422478961631715
4530,3.8124000000000002,0.0058422478961631715
4531,3.8128,0.0058422478961631715
4532,3.8132,0.0058422478961631715
4533,3.8136,0.0058422478961631715
4534,3.814,0.0058422478961631715
4535,3.8144,0.0058422478961631715
4536,3.8148,0.0058422478961631715
4537,3.8152,0.0058422478961631715
4538,3.8156,0.0058422478961631715
4539,3.816,0.0058422478961631715
4540,3.8164,0.0058422478961631715
4541,3.8168,0.0058422478961631715
4542,3.8172,0.0058422478961631715
4543,3.8176,0.0058422478961631715
4544,3.818,0.0058422478961631715
4545,3.8184,0.0058422478961631715
4546,3.8188000000000004,0.0058422478961631715
4547,3.8192000000000004,0.0058422478961631715
4548,3.8196000000000003,0.0058422478961631715
4549,3.8200000000000003,0.0058422478961631715
4550,3.8204000000000002,0.0058422478961631715
4551,3.8208,0.0058422478961631715
4552,3.8212,0.0058422478961631715
4553,3.8216,0.0058422478961631715
4554,3.822,0.0058422478961631715
4555,3.8224,0.0058422478961631715
4556,3.8228,0.0058422478961631715
4557,3.8232,0.0058422478961631715
4558,3.8236,0.0058422478961631715
4559,3.824,0.0058422478961631715
4560,3.8244,0.0058422478961631715
4561,3.8247999999999998,0.0058422478961631715
4562,3.8252,0.0058422478961631715
4563,3.8256,0.0058422478961631715
4564,3.826,0.0058422478961631715
4565,3.8264,0.0058422478961631715
4566,3.8268,0.0058422478961631715
4567,3.8272000000000004,0.0058422478961631715
4568,3.8276000000000003,0.0058422478961631715
4569,3.8280000000000003,0.0058422478961631715
4570,3.8284000000000002,0.0058422478961631715
4571,3.8288,0.0058422478961631715
4572,3.8292,0.0058422478961631715
4573,3.8296,0.0058422478961631715
4574,3.83,0.0058422478961631715
4575,3.8304,0.0058422478961631715
4576,3.8308,0.0058422478961631715
4577,3.8312,0.0058422478961631715
4578,3.8316,0.0058422478961631715
4579,3.832,0.0058422478961631715
4580,3.8324,0.0058422478961631715
4581,3.8327999999999998,0.0058422478961631715
4582,3.8332,0.0058422478961631715
4583,3.8336,0.0058422478961631715
4584,3.834,0.0058422478961631715
4585,3.8344,0.0058422478961631715
4586,3.8348,0.0058422478961631715
4587,3.8352000000000004,0.0058422478961631715
4588,3.8356000000000003,0.0058422478961631715
4589,3.8360000000000003,0.0058422478961631715
4590,3.8364000000000003,0.0058422478961631715
4591,3.8368,0.0058422478961631715
4592,3.8372,0.0058422478961631715
4593,3.8376,0.0058422478961631715
4594,3.838,0.0058422478961631715
4595,3.8384,0.0058422478961631715
4596,3.8388,0.0058422478961631715
4597,3.8392,0.0058422478961631715
4598,3.8396,0.0058422478961631715
4599,3.84,0.0058422478961631715
4600,3.8404,0.0058422478961631715
4601,3.8407999999999998,0.0058422478961631715
4602,3.8412,0.0058422478961631715
4603,3.8416,0.0058422478961631715
4604,3.842,0.0058422478961631715
4605,3.8424,0.0058422478961631715
4606,3.8428,0.0058422478961631715
4607,3.8432000000000004,0.0058422478961631715
4608,3.8436000000000003,0.0058422478961631715
4609,3.8440000000000003,0.0058422478961631715
4610,3.8444000000000003,0.0058422478961631715
4611,3.8448,0.0058422478961631715
4612,3.8452,0.0058422478961631715
4613,3.8456,0.0058422478961631715
4614,3.846,0.0058422478961631715
4615,3.8464,0.0058422478961631715
4616,3.8468,0.0058422478961631715
4617,3.8472,0.0058422478961631715
4618,3.8476,0.0058422478961631715
4619,3.848,0.0058422478961631715
4620,3.8484,0.0058422478961631715
4621,3.8487999999999998,0.0058422478961631715
4622,3.8492,0.0058422478961631715
4623,3.8496,0.0058422478961631715
4624,3.85,0.0058422478961631715
4625,3.8504,0.0058422478961631715
4626,3.8508,0.0058422478961631715
4627,3.8512000000000004,0.0058422478961631715
4628,3.8516000000000004,0.0058422478961631715
4629,3.8520000000000003,0.0058422478961631715
4630,3.8524000000000003,0.0058422478961631715
4631,3.8528000000000002,0.0058422478961631715
4632,3.8532,0.0058422478961631715
4633,3.8536,0.0058422478961631715
4634,3.854,0.0058422478961631715
4635,3.8544,0.0058422478961631715
4636,3.8548,0.0058422478961631715
4637,3.8552,0.0058422478961631715
4638,3.8556,0.0058422478961631715
4639,3.856,0.0058422478961631715
4640,3.8564,0.0058422478961631715
4641,3.8568,0.0058422478961631715
4642,3.8572,0.0058422478961631715
4643,3.8576,0.0058422478961631715
4644,3.858,0.0058422478961631715
4645,3.8584,0.0058422478961631715
4646,3.8588,0.0058422478961631715
4647,3.8592000000000004,0.0058422478961631715
4648,3.8596000000000004,0.0058422478961631715
4649,3.8600000000000003,0.0058422478961631715
4650,3.8604000000000003,0.0058422478961631715
4651,3.8608000000000002,0.0058422478961631715
4652,3.8612,0.0058422478961631715
4653,3.8616,0.0058422478961631715
4654,3.862,0.0058422478961631715
4655,3.8624,0.0058422478961631715
4656,3.8628,0.0058422478961631715
4657,3.8632,0.0058422478961631715
4658,3.8636,0.0058422478961631715
4659,3.864,0.0058422478961631715
4660,3.8644,0.0058422478961631715
4661,3.8648,0.0058422478961631715
4662,3.8652,0.0058422478961631715
4663,3.8656,0.0058422478961631715
4664,3.866,0.0058422478961631715
4665,3.8664,0.0058422478961631715
4666,3.8668,0.0058422478961631715
4667,3.8672000000000004,0.0058422478961631715
4668,3.8676000000000004,0.0058422478961631715
4669,3.8680000000000003,0.0058422478961631715
4670,3.8684000000000003,0.0058422478961631715
4671,3.8688000000000002,0.0058422478961631715
4672,3.8692,0.0058422478961631715
4673,3.8696,0.0058422478961631715
4674,3.87,0.0058422478961631715
4675,3.8704,0.0058422478961631715
4676,3.8708,0.0058422478961631715
4677,3.8712,0.0058422478961631715
4678,3.8716,0.0058422478961631715
4679,3.872,0.0058422478961631715
4680,3.8724,0.0058422478961631715
4681,3.8728,0.0058422478961631715
4682,3.8732,0.0058422478961631715
4683,3.8736,0.0058422478961631715
4684,3.874,0.0058422478961631715
4685,3.8744,0.0058422478961631715
4686,3.8748,0.0058422478961631715
4687,3.8752000000000004,0.0058422478961631715
4688,3.8756000000000004,0.0058422478961631715
4689,3.8760000000000003,0.0058422478961631715
4690,3.8764000000000003,0.0058422478961631715
4691,3.8768000000000002,0.0058422478961631715
4692,3.8772,0.0058422478961631715
4693,3.8776,0.0058422478961631715
4694,3.878,0.0058422478961631715
4695,3.8784,0.0058422478961631715
4696,3.8788,0.0058422478961631715
4697,3.8792,0.0058422478961631715
4698,3.8796,0.0058422478961631715
4699,3.88,0.0058422478961631715
4700,3.8804,0.0058422478961631715
4701,3.8808,0.0058422478961631715
4702,3.8811999999999998,0.0058422478961631715
4703,3.8816,0.0058422478961631715
4704,3.882,0.0058422478961631715
4705,3.8824,0.0058422478961631715
4706,3.8828,0.0058422478961631715
4707,3.8832,0.0058422478961631715
4708,3.8836000000000004,0.0058422478961631715
4709,3.8840000000000003,0.0058422478961631715
4710,3.8844000000000003,0.0058422478961631715
4711,3.8848000000000003,0.0058422478961631715
4712,3.8852,0.0058422478961631715
4713,3.8856,0.0058422478961631715
4714,3.886,0.0058422478961631715
4715,3.8864,0.0058422478961631715
4716,3.8868,0.0058422478961631715
4717,3.8872,0.0058422478961631715
4718,3.8876,0.0058422478961631715
4719,3.888,0.0058422478961631715
4720,3.8884,0.0058422478961631715
4721,3.8888,0.0058422478961631715
4722,3.8891999999999998,0.0058422478961631715
4723,3.8896,0.0058422478961631715
4724,3.89,0.0058422478961631715
4725,3.8904,0.0058422478961631715
4726,3.8908,0.0058422478961631715
4727,3.8912,0.0058422478961631715
4728,3.8916000000000004,0.0058422478961631715
4729,3.8920000000000003,0.0058422478961631715
4730,3.8924000000000003,0.0058422478961631715
4731,3.8928000000000003,0.0058422478961631715
4732,3.8932,0.0058422478961631715
4733,3.8936,0.0058422478961631715
4734,3.894,0.0058422478961631715
4735,3.8944,0.0058422478961631715
4736,3.8948,0.0058422478961631715
4737,3.8952,0.0058422478961631715
4738,3.8956,0.0058422478961631715
4739,3.896,0.0058422478961631715
4740,3.8964,0.0058422478961631715
4741,3.8968,0.0058422478961631715
4742,3.8971999999999998,0.0058422478961631715
4743,3.8976,0.0058422478961631715
4744,3.898,0.0058422478961631715
4745,3.8984,0.0058422478961631715
4746,3.8988,0.0058422478961631715
4747,3.8992,0.0058422478961631715
4748,3.8996000000000004,0.0058422478961631715
4749,3.9000000000000004,0.0058422478961631715
4750,3.9004000000000003,0.0058422478961631715
4751,3.9008000000000003,0.0058422478961631715
4752,3.9012000000000002,0.0058422478961631715
4753,3.9016,0.0058422478961631715
4754,3.902,0.0058422478961631715
4755,3.9024,0.0058422478961631715
4756,3.9028,0.0058422478961631715
4757,3.9032,0.0058422478961631715
4758,3.9036,0.0058422478961631715
4759,3.904,0.0058422478961631715
4760,3.9044,0.0058422478961631715
4761,3.9048,0.0058422478961631715
4762,3.9052,0.0058422478961631715
4763,3.9056,0.0058422478961631715
4764,3.906,0.0058422478961631715
4765,3.9064,0.0058422478961631715
4766,3.9068,0.0058422478961631715
4767,3.9072,0.0058422478961631715
4768,3.9076000000000004,0.0058422478961631715
4769,3.9080000000000004,0.0058422478961631715
4770,3.9084000000000003,0.0058422478961631715
4771,3.9088000000000003,0.0058422478961631715
4772,3.9092000000000002,0.0058422478961631715
4773,3.9096,0.0058422478961631715
4774,3.91,0.0058422478961631715
4775,3.9104,0.0058422478961631715
4776,3.9108,0.0058422478961631715
4777,3.9112,0.0058422478961631715
4778,3.9116,0.0058422478961631715
4779,3.912,0.0058422478961631715
4780,3.9124,0.0058422478961631715
4781,3.9128,0.0058422478961631715
4782,3.9132,0.0058422478961631715
4783,3.9136,0.0058422478961631715
4784,3.914,0.0058422478961631715
4785,3.9144,0.0058422478961631715
4786,3.9148,0.0058422478961631715
4787,3.9152,0.0058422478961631715
4788,3.9156000000000004,0.0058422478961631715
4789,3.9160000000000004,0.0058422478961631715
4790,3.9164000000000003,0.0058422478961631715
4791,3.9168000000000003,0.0058422478961631715
4792,3.9172000000000002,0.0058422478961631715
4793,3.9176,0.0058422478961631715
4794,3.918,0.0058422478961631715
4795,3.9184,0.0058422478961631715
4796,3.9188,0.0058422478961631715
4797,3.9192,0.0058422478961631715
4798,3.9196,0.0058422478961631715
4799,3.92,0.0058422478961631715
4800,3.9204,0.0058422478961631715
4801,3.9208,0.0058422478961631715
4802,3.9212,0.0058422478961631715
4803,3.9216,0.0058422478961631715
4804,3.922,0.0058422478961631715
4805,3.9224,0.0058422478961631715
4806,3.9228,0.0058422478961631715
4807,3.9232,0.0058422478961631715
4808,3.9236000000000004,0.0058422478961631715
4809,3.9240000000000004,0.0058422478961631715
4810,3.9244000000000003,0.0058422478961631715
4811,3.9248000000000003,0.0058422478961631715
4812,3.9252000000000002,0.0058422478961631715
4813,3.9256,0.0058422478961631715
4814,3.926,0.0058422478961631715
4815,3.9264,0.0058422478961631715
4816,3.9268,0.0058422478961631715
4817,3.9272,0.0058422478961631715
4818,3.9276,0.0058422478961631715
4819,3.928,0.0058422478961631715
4820,3.9284,0.0058422478961631715
4821,3.9288,0.0058422478961631715
4822,3.9292,0.0058422478961631715
4823,3.9295999999999998,0.0058422478961631715
4824,3.93,0.0058422478961631715
4825,3.9304,0.0058422478961631715
4826,3.9308,0.0058422478961631715
4827,3.9312,0.0058422478961631715
4828,3.9316,0.0058422478961631715
4829,3.9320000000000004,0.0058422478961631715
4830,3.9324000000000003,0.0058422478961631715
4831,3.9328000000000003,0.0058422478961631715
4832,3.9332000000000003,0.0058422478961631715
4833,3.9336,0.0058422478961631715
4834,3.934,0.0058422478961631715
4835,3.9344,0.0058422478961631715
4836,3.9348,0.0058422478961631715
4837,3.9352,0.0058422478961631715
4838,3.9356,0.0058422478961631715
4839,3.936,0.0058422478961631715
4840,3.9364,0.0058422478961631715
4841,3.9368,0.0058422478961631715
4842,3.9372,0.0058422478961631715
4843,3.9375999999999998,0.0058422478961631715
4844,3.938,0.0058422478961631715
4845,3.9384,0.0058422478961631715
4846,3.9388,0.0058422478961631715
4847,3.9392,0.0058422478961631715
4848,3.9396,0.0058422478961631715
4849,3.9400000000000004,0.0058422478961631715
4850,3.9404000000000003,0.0058422478961631715
4851,3.9408000000000003,0.0058422478961631715
4852,3.9412000000000003,0.0058422478961631715
4853,3.9416,0.0058422478961631715
4854,3.942,0.0058422478961631715
4855,3.9424,0.0058422478961631715
4856,3.9428,0.0058422478961631715
4857,3.9432,0.0058422478961631715
4858,3.9436,0.0058422478961631715
4859,3.944,0.0058422478961631715
4860,3.9444,0.0058422478961631715
4861,3.9448,0.0058422478961631715
4862,3.9452,0.0058422478961631715
4863,3.9455999999999998,0.0058422478961631715
4864,3.946,0.0058422478961631715
4865,3.9464,0.0058422478961631715
4866,3.9468,0.0058422478961631715
4867,3.9472,0.0058422478961631715
4868,3.9476,0.0058422478961631715
4869,3.9480000000000004,0.0058422478961631715
4870,3.9484000000000004,0.0058422478961631715
4871,3.9488000000000003,0.0058422478961631715
4872,3.9492000000000003,0.0058422478961631715
4873,3.9496,0.0058422478961631715
4874,3.95,0.0058422478961631715
4875,3.9504,0.0058422478961631715
4876,3.9508,0.0058422478961631715
4877,3.9512,0.0058422478961631715
4878,3.9516,0.0058422478961631715
4879,3.952,0.0058422478961631715
4880,3.9524,0.0058422478961631715
4881,3.9528,0.0058422478961631715
4882,3.9532,0.0058422478961631715
4883,3.9536,0.0058422478961631715
4884,3.954,0.0058422478961631715
4885,3.9544,0.0058422478961631715
4886,3.9548,0.0058422478961631715
4887,3.9552,0.0058422478961631715
4888,3.9556,0.0058422478961631715
4889,3.9560000000000004,0.0058422478961631715
4890,3.9564000000000004,0.0058422478961631715
4891,3.9568000000000003,0.0058422478961631715
4892,3.9572000000000003,0.0058422478961631715
4893,3.9576000000000002,0.0058422478961631715
4894,3.958,0.0058422478961631715
4895,3.9584,0.0058422478961631715
4896,3.9588,0.0058422478961631715
4897,3.9592,0.0058422478961631715
4898,3.9596,0.0058422478961631715
4899,3.96,0.0058422478961631715
4900,3.9604,0.0058422478961631715
4901,3.9608,0.0058422478961631715
4902,3.9612,0.0058422478961631715
4903,3.9616,0.0058422478961631715
4904,3.962,0.0058422478961631715
4905,3.9624,0.0058422478961631715
4906,3.9628,0.0058422478961631715
4907,3.9632,0.0058422478961631715
4908,3.9636,0.0058422478961631715
4909,3.9640000000000004,0.0058422478961631715
4910,3.9644000000000004,0.0058422478961631715
4911,3.9648000000000003,0.0058422478961631715
4912,3.9652000000000003,0.0058422478961631715
4913,3.9656000000000002,0.0058422478961631715
4914,3.966,0.0058422478961631715
4915,3.9664,0.0058422478961631715
4916,3.9668,0.0058422478961631715
4917,3.9672,0.0058422478961631715
4918,3.9676,0.0058422478961631715
4919,3.968,0.0058422478961631715
4920,3.9684,0.0058422478961631715
4921,3.9688,0.0058422478961631715
4922,3.9692,0.0058422478961631715
4923,3.9696,0.0058422478961631715
4924,3.97,0.0058422478961631715
4925,3.9704,0.0058422478961631715
4926,3.9708,0.0058422478961631715
4927,3.9712,0.0058422478961631715
4928,3.9716,0.0058422478961631715
4929,3.9720000000000004,0.0058422478961631715
4930,3.9724000000000004,0.0058422478961631715
4931,3.9728000000000003,0.0058422478961631715
4932,3.9732000000000003,0.0058422478961631715
4933,3.9736000000000002,0.0058422478961631715
4934,3.974,0.0058422478961631715
4935,3.9744,0.0058422478961631715
4936,3.9748,0.0058422478961631715
4937,3.9752,0.0058422478961631715
4938,3.9756,0.0058422478961631715
4939,3.976,0.0058422478961631715
4940,3.9764,0.0058422478961631715
4941,3.9768,0.0058422478961631715
4942,3.9772,0.0058422478961631715
4943,3.9776,0.0058422478961631715
4944,3.978,0.0058422478961631715
4945,3.9784,0.0058422478961631715
4946,3.9788,0.0058422478961631715
4947,3.9792,0.0058422478961631715
4948,3.9796,0.0058422478961631715
4949,3.9800000000000004,0.0058422478961631715
4950,3.9804000000000004,0.0058422478961631715
4951,3.9808000000000003,0.0058422478961631715
4952,3.9812000000000003,0.0058422478961631715
4953,3.9816000000000003,0.0058422478961631715
4954,3.982,0.0058422478961631715
4955,3.9824,0.0058422478961631715
4956,3.9828,0.0058422478961631715
4957,3.9832,0.0058422478961631715
4958,3.9836,0.0058422478961631715
4959,3.984,0.0058422478961631715
4960,3.9844,0.0058422478961631715
4961,3.9848,0.0058422478961631715
4962,3.9852,0.0058422478961631715
4963,3.9856,0.0058422478961631715
4964,3.9859999999999998,0.0058422478961631715
4965,3.9864,0.0058422478961631715
4966,3.9868,0.0058422478961631715
4967,3.9872,0.0058422478961631715
4968,3.9876,0.0058422478961631715
4969,3.988,0.0058422478961631715
4970,3.9884000000000004,0.0058422478961631715
4971,3.9888000000000003,0.0058422478961631715
4972,3.9892000000000003,0.0058422478961631715
4973,3.9896000000000003,0.0058422478961631715
4974,3.99,0.0058422478961631715
4975,3.9904,0.0058422478961631715
4976,3.9908,0.0058422478961631715
4977,3.9912,0.0058422478961631715
4978,3.9916,0.0058422478961631715
4979,3.992,0.0058422478961631715
4980,3.9924,0.0058422478961631715
4981,3.9928,0.0058422478961631715
4982,3.9932,0.0058422478961631715
4983,3.9936,0.0058422478961631715
4984,3.9939999999999998,0.0058422478961631715
4985,3.9944,0.0058422478961631715
4986,3.9948,0.0058422478961631715
4987,3.9952,0.0058422478961631715
4988,3.9956,0.0058422478961631715
4989,3.996,0.0058422478961631715
4990,3.9964000000000004,0.0058422478961631715
4991,3.9968000000000004,0.0058422478961631715
4992,3.9972000000000003,0.0058422478961631715
4993,3.9976000000000003,0.0058422478961631715
4994,3.998,0.0058422478961631715
4995,3.9984,0.0058422478961631715
4996,3.9988,0.0058422478961631715
4997,3.9992,0.0058422478961631715
4998,3.9996,0.0058422478961631715


==> degree_cdf/movielens_degree_cdf.csv <==
,x,y
0,4.743,0.057370538
1,9.486,0.1397138
2,14.229,0.216411455
3,18.972,0.366975133
4,23.715,0.437441081
5,28.458,0.48469966
6,33.201,0.523774049
7,37.944,0.549926032
8,42.687,0.578983791
9,47.43,0.603727019
10,52.173,0.627266276
11,56.916,0.644404351
12,61.659,0.663385458
13,66.402,0.679888006
14,71.145,0.695274848
15,75.888,0.706781438
16,80.631,0.719559085
17,85.374,0.731164535
18,90.117,0.741830815
19,94.86,0.749661934
20,99.603,0.758704088
21,104.346,0.771072171
22,109.089,0.780375597
23,113.832,0.787348753
24,118.575,0.795211649
25,123.318,0.802601429
26,128.061,0.809708752
27,132.804,0.81500835
28,137.547,0.821151789
29,142.29,0.827171653
30,147.033,0.832485374
31,151.776,0.83692701
32,156.519,0.84213481
33,161.262,0.846816534
34,166.005,0.851438235
35,170.748,0.854855965
36,175.491,0.859089288
37,180.234,0.862941295
38,184.977,0.865709373
39,189.72,0.869120041
40,194.463,0.872297681
41,199.206,0.875404708
42,203.949,0.878642371
43,208.692,0.882007139
44,213.435,0.885177718
45,218.178,0.888305929
46,222.921,0.890667975
47,227.664,0.893245395
48,232.407,0.895875775
49,237.15,0.898633261
50,241.893,0.90040921
51,246.636,0.902690049
52,251.379,0.905094464
53,256.122,0.907414142
54,260.865,0.909235989
55,265.608,0.911259087
56,270.351,0.913183325
57,275.094,0.915047541
58,279.837,0.916555155
59,284.58,0.918285204
60,289.323,0.920011722
61,294.066,0.92163938
62,298.809,0.922857476
63,303.552,0.924915881
64,308.295,0.926518824
65,313.038,0.928266526
66,317.781,0.929502276
67,322.524,0.930903968
68,327.267,0.932418644
69,332.01,0.933802683
70,336.753,0.934921918
71,341.496,0.936157667
72,346.239,0.937372232
73,350.982,0.938459692
74,355.725,0.939730748
75,360.468,0.940948844
76,365.211,0.94202218
77,369.954,0.942926042
78,374.697,0.943985256
79,379.44,0.944970324
80,384.183,0.946018946
81,388.926,0.946859255
82,393.669,0.947699565
83,398.412,0.948596365
84,403.155,0.949726193
85,407.898,0.950407621
86,412.641,0.951378566
87,417.384,0.952307144
88,422.127,0.953112146
89,426.87,0.953814758
90,431.613,0.954662129
91,436.356,0.955396517
92,441.099,0.956169743
93,445.842,0.956805271
94,450.585,0.957514944
95,455.328,0.958228148
96,460.071,0.958941351
97,464.814,0.959520388
98,469.557,0.960237123
99,474.3,0.960816159
100,479.043,0.961374012
101,483.786,0.96186125
102,488.529,0.96255327
103,493.272,0.963068754
104,498.015,0.96354893
105,502.758,0.964226827
106,507.501,0.964851763
107,512.244,0.965420208
108,516.987,0.965822709
109,521.73,0.966398215
110,526.473,0.966980782
111,531.216,0.96751392
112,535.959,0.967845807
113,540.702,0.968421313
114,545.445,0.968880305
115,550.188,0.969469934
116,554.931,0.969837128
117,559.674,0.970356143
118,564.417,0.970762175
119,569.16,0.971217637
120,573.903,0.971563646
121,578.646,0.972054415
122,583.389,0.972492224
123,588.132,0.972898255
124,592.875,0.973223081
125,597.618,0.973607929
126,602.361,0.974035145
127,607.104,0.974427054
128,611.847,0.974720103
129,616.59,0.975090828
130,621.333,0.97540153
131,626.076,0.975708702
132,630.819,0.975962913
133,635.562,0.976298331
134,640.305,0.976609034
135,645.048,0.976940921
136,649.791,0.977163355
137,654.534,0.977498773
138,659.277,0.977798884
139,664.02,0.978148424
140,668.763,0.978399105
141,673.506,0.978607417
142,678.249,0.978925181
143,682.992,0.979112308
144,687.735,0.979423011
145,692.478,0.979656038
146,697.221,0.979871411
147,701.964,0.980097377
148,706.707,0.980365711
149,711.45,0.980683475
150,716.193,0.980969463
151,720.936,0.981110691
152,725.679,0.981336657
153,730.422,0.981594399
154,735.165,0.981852141
155,739.908,0.982053391
156,744.651,0.982258173
157,749.394,0.9824912
158,754.137,0.982703042
159,758.88,0.982837209
160,763.623,0.983073767
161,768.366,0.983257364
162,773.109,0.983472738
163,777.852,0.98363515
164,782.595,0.983836401
165,787.338,0.984019998
166,792.081,0.984231841
167,796.824,0.984369538
168,801.567,0.984637873
169,806.31,0.984842654
170,811.053,0.985033312
171,815.796,0.985202786
172,820.539,0.985411098
173,825.282,0.985598226
174,830.025,0.985774762
175,834.768,0.985905398
176,839.511,0.986124302
177,844.254,0.986314961
178,848.997,0.986427943
179,853.74,0.986622133
180,858.483,0.986752769
181,863.226,0.986897528
182,867.969,0.986999919
183,872.712,0.987127024
184,877.455,0.987285906
185,882.198,0.987437727
186,886.941,0.987557771
187,891.684,0.987677815
188,896.427,0.987808452
189,901.17,0.987967334
190,905.913,0.988069724
191,910.656,0.988207422
192,915.399,0.988348651
193,920.142,0.988465164
194,924.885,0.988546371
195,929.628,0.988684068
196,934.371,0.988832358
197,939.114,0.988955933
198,943.857,0.989054793
199,948.6,0.989143061
200,953.343,0.989241921
201,958.086,0.989344311
202,962.829,0.989429049
203,967.572,0.989570277
204,972.315,0.989693852
205,977.058,0.989792712
206,981.801,0.989866857
207,986.544,0.989941002


==> degree_cdf/nytimes_degree_cdf.csv <==
,x,y
0,0.4034,0.000829997
1,0.8068,0.000829997
2,1.2102,0.001336662
3,1.6136,0.001336662
4,2.017,0.001519995
5,2.4204,0.001519995
6,2.8238,0.001519995
7,3.2272,0.001846661
8,3.6306,0.001846661
9,4.034,0.002333326
10,4.4374,0.002333326
11,4.8408,0.002333326
12,5.2442,0.002746658
13,5.6476,0.002746658
14,6.051,0.002943324
15,6.4544,0.002943324
16,6.8578,0.002943324
17,7.2612,0.003206656
18,7.6646,0.003206656
19,8.068,0.003776654
20,8.4714,0.003776654
21,8.8748,0.003776654
22,9.2782,0.004289986
23,9.6816,0.004289986
24,10.085,0.004556651
25,10.4884,0.004556651
26,10.8918,0.004556651
27,11.2952,0.004803317
28,11.6986,0.004803317
29,12.102,0.005059983
30,12.5054,0.005059983
31,12.9088,0.005059983
32,13.3122,0.005253316
33,13.7156,0.005253316
34,14.119,0.005543315
35,14.5224,0.005543315
36,14.9258,0.005543315
37,15.3292,0.005786647
38,15.7326,0.005786647
39,16.136,0.006053313
40,16.5394,0.006053313
41,16.9428,0.006053313
42,17.3462,0.006316646
43,17.7496,0.006316646
44,18.153,0.006603311
45,18.5564,0.006603311
46,18.9598,0.006603311
47,19.3632,0.006876644
48,19.7666,0.006876644
49,20.17,0.007219976
50,20.5734,0.007219976
51,20.9768,0.007219976
52,21.3802,0.007459975
53,21.7836,0.007459975
54,22.187,0.007709974
55,22.5904,0.007709974
56,22.9938,0.007709974
57,23.3972,0.007999973
58,23.8006,0.007999973
59,24.204,0.008283306
60,24.6074,0.008283306
61,25.0108,0.008583305
62,25.4142,0.008583305
63,25.8176,0.008583305
64,26.221,0.008906637
65,26.6244,0.008906637
66,27.0278,0.009233303
67,27.4312,0.009233303
68,27.8346,0.009233303
69,28.238,0.009499968
70,28.6414,0.009499968
71,29.0448,0.009766634
72,29.4482,0.009766634
73,29.8516,0.009766634
74,30.255,0.010069966
75,30.6584,0.010069966
76,31.0618,0.010419965
77,31.4652,0.010419965
78,31.8686,0.010419965
79,32.272,0.010723298
80,32.6754,0.010723298
81,33.0788,0.01099663
82,33.4822,0.01099663
83,33.8856,0.01099663
84,34.289,0.011306629
85,34.6924,0.011306629
86,35.0958,0.011546628
87,35.4992,0.011546628
88,35.9026,0.011546628
89,36.306,0.011816627
90,36.7094,0.011816627
91,37.1128,0.012113293
92,37.5162,0.012113293
93,37.9196,0.012113293
94,38.323,0.012406625
95,38.7264,0.012406625
96,39.1298,0.012726624
97,39.5332,0.012726624
98,39.9366,0.012726624
99,40.34,0.01308329
100,40.7434,0.01308329
101,41.1468,0.013393289
102,41.5502,0.013393289
103,41.9536,0.013393289
104,42.357,0.013739954
105,42.7604,0.013739954
106,43.1638,0.014166619
107,43.5672,0.014166619
108,43.9706,0.014166619
109,44.374,0.014503285
110,44.7774,0.014503285
111,45.1808,0.014963283
112,45.5842,0.014963283
113,45.9876,0.014963283
114,46.391,0.015356615
115,46.7944,0.015356615
116,47.1978,0.015726614
117,47.6012,0.015726614
118,48.0046,0.016106613
119,48.408,0.016106613
120,48.8114,0.016106613
121,49.2148,0.016586611
122,49.6182,0.016586611
123,50.0216,0.01710661
124,50.425,0.01710661
125,50.8284,0.01710661
126,51.2318,0.017489942
127,51.6352,0.017489942
128,52.0386,0.018023273
129,52.442,0.018023273
130,52.8454,0.018023273
131,53.2488,0.018463272
132,53.6522,0.018463272
133,54.0556,0.01898327
134,54.459,0.01898327
135,54.8624,0.01898327
136,55.2658,0.019553268
137,55.6692,0.019553268
138,56.0726,0.020069933
139,56.476,0.020069933
140,56.8794,0.020069933
141,57.2828,0.020569931
142,57.6862,0.020569931
143,58.0896,0.02114993
144,58.493,0.02114993
145,58.8964,0.02114993
146,59.2998,0.021766594
147,59.7032,0.021766594
148,60.1066,0.022323259
149,60.51,0.022323259
150,60.9134,0.022323259
151,61.3168,0.022913257
152,61.7202,0.022913257
153,62.1236,0.023593255
154,62.527,0.023593255
155,62.9304,0.023593255
156,63.3338,0.024293252
157,63.7372,0.024293252
158,64.1406,0.025009917
159,64.544,0.025009917
160,64.9474,0.025009917
161,65.3508,0.025706581
162,65.7542,0.025706581
163,66.1576,0.026473245
164,66.561,0.026473245
165,66.9644,0.026473245
166,67.3678,0.027259909
167,67.7712,0.027259909
168,68.1746,0.028129906
169,68.578,0.028129906
170,68.9814,0.028129906
171,69.3848,0.028923237
172,69.7882,0.028923237
173,70.1916,0.029893234
174,70.595,0.029893234
175,70.9984,0.029893234
176,71.4018,0.030763231
177,71.8052,0.030763231
178,72.2086,0.031676561
179,72.612,0.031676561
180,73.0154,0.032716558
181,73.4188,0.032716558
182,73.8222,0.032716558
183,74.2256,0.033663221
184,74.629,0.033663221
185,75.0324,0.034719884
186,75.4358,0.034719884
187,75.8392,0.034719884
188,76.2426,0.03596988
189,76.646,0.03596988
190,77.0494,0.037039877
191,77.4528,0.037039877
192,77.8562,0.037039877
193,78.2596,0.038203206
194,78.663,0.038203206
195,79.0664,0.039553201
196,79.4698,0.039553201
197,79.8732,0.039553201
198,80.2766,0.040773197
199,80.68,0.040773197
200,81.0834,0.042056526
201,81.4868,0.042056526
202,81.8902,0.042056526
203,82.2936,0.043499855
204,82.697,0.043499855
205,83.1004,0.044803184
206,83.5038,0.044803184
207,83.9072,0.044803184
208,84.3106,0.046183179
209,84.714,0.046183179
210,85.1174,0.047663174
211,85.5208,0.047663174
212,85.9242,0.047663174
213,86.3276,0.049176503
214,86.731,0.049176503
215,87.1344,0.050746498
216,87.5378,0.050746498
217,87.9412,0.050746498
218,88.3446,0.052339826
219,88.748,0.052339826
220,89.1514,0.054073153
221,89.5548,0.054073153
222,89.9582,0.054073153
223,90.3616,0.055709814
224,90.765,0.055709814
225,91.1684,0.057293142
226,91.5718,0.057293142
227,91.9752,0.057293142
228,92.3786,0.058879804
229,92.782,0.058879804
230,93.1854,0.060589798
231,93.5888,0.060589798
232,93.9922,0.060589798
233,94.3956,0.062179793
234,94.799,0.062179793
235,95.2024,0.063976453
236,95.6058,0.063976453
237,96.0092,0.065739781
238,96.4126,0.065739781
239,96.816,0.065739781
240,97.2194,0.067743108
241,97.6228,0.067743108
242,98.0262,0.069643101
243,98.4296,0.069643101
244,98.833,0.069643101
245,99.2364,0.071363095
246,99.6398,0.071363095
247,100.0432,0.073243089
248,100.4466,0.073243089
249,100.85,0.073243089
250,101.2534,0.075193083
251,101.6568,0.075193083
252,102.0602,0.077186409
253,102.4636,0.077186409
254,102.867,0.077186409
255,103.2704,0.07908307
256,103.6738,0.07908307
257,104.0772,0.081093063
258,104.4806,0.081093063
259,104.884,0.081093063
260,105.2874,0.08302639
261,105.6908,0.08302639
262,106.0942,0.08507305
263,106.4976,0.08507305
264,106.901,0.08507305
265,107.3044,0.087116376
266,107.7078,0.087116376
267,108.1112,0.089333036
268,108.5146,0.089333036
269,108.918,0.089333036
270,109.3214,0.091629695
271,109.7248,0.091629695
272,110.1282,0.093826354
273,110.5316,0.093826354
274,110.935,0.093826354
275,111.3384,0.09609968
276,111.7418,0.09609968
277,112.1452,0.098489672
278,112.5486,0.098489672
279,112.952,0.098489672
280,113.3554,0.100929664
281,113.7588,0.100929664
282,114.1622,0.103242989
283,114.5656,0.103242989
284,114.969,0.103242989
285,115.3724,0.105616315
286,115.7758,0.105616315
287,116.1792,0.107799641
288,116.5826,0.107799641
289,116.986,0.107799641
290,117.3894,0.110419632
291,117.7928,0.110419632
292,118.1962,0.113029623
293,118.5996,0.113029623
294,119.003,0.115499615
295,119.4064,0.115499615
296,119.8098,0.115499615
297,120.2132,0.118159606
298,120.6166,0.118159606
299,121.02,0.120686264
300,121.4234,0.120686264
301,121.8268,0.120686264
302,122.2302,0.123209589
303,122.6336,0.123209589
304,123.037,0.126172913
305,123.4404,0.126172913
306,123.8438,0.126172913
307,124.2472,0.129006237
308,124.6506,0.129006237
309,125.054,0.131599561
310,125.4574,0.131599561
311,125.8608,0.131599561
312,126.2642,0.134299552
313,126.6676,0.134299552
314,127.071,0.137199543
315,127.4744,0.137199543
316,127.8778,0.137199543
317,128.2812,0.140099533
318,128.6846,0.140099533
319,129.088,0.142852857
320,129.4914,0.142852857
321,129.8948,0.142852857
322,130.2982,0.145766181
323,130.7016,0.145766181
324,131.105,0.149059503
325,131.5084,0.149059503
326,131.9118,0.149059503
327,132.3152,0.152042827
328,132.7186,0.152042827
329,133.122,0.154989483
330,133.5254,0.154989483
331,133.9288,0.154989483
332,134.3322,0.158209473
333,134.7356,0.158209473
334,135.139,0.161322796
335,135.5424,0.161322796
336,135.9458,0.161322796
337,136.3492,0.164582785
338,136.7526,0.164582785
339,137.156,0.16790944
340,137.5594,0.16790944
341,137.9628,0.16790944
342,138.3662,0.17108943
343,138.7696,0.17108943
344,139.173,0.174426085
345,139.5764,0.174426085
346,139.9798,0.174426085
347,140.3832,0.178019407
348,140.7866,0.178019407
349,141.19,0.181372729
350,141.5934,0.181372729
351,141.9968,0.181372729
352,142.4002,0.184692718
353,142.8036,0.184692718
354,143.207,0.188159373
355,143.6104,0.188159373
356,144.0138,0.191749361
357,144.4172,0.191749361
358,144.8206,0.191749361
359,145.224,0.195336016
360,145.6274,0.195336016
361,146.0308,0.199006003
362,146.4342,0.199006003
363,146.8376,0.199006003
364,147.241,0.202642658
365,147.6444,0.202642658
366,148.0478,0.206219313
367,148.4512,0.206219313
368,148.8546,0.206219313
369,149.258,0.209962633
370,149.6614,0.209962633
371,150.0648,0.213785954
372,150.4682,0.213785954
373,150.8716,0.213785954
374,151.275,0.217222609
375,151.6784,0.217222609
376,152.0818,0.221235929
377,152.4852,0.221235929
378,152.8886,0.221235929
379,153.292,0.225295916
380,153.6954,0.225295916
381,154.0988,0.229285902
382,154.5022,0.229285902
383,154.9056,0.229285902
384,155.309,0.233152556
385,155.7124,0.233152556
386,156.1158,0.236819211
387,156.5192,0.236819211
388,156.9226,0.236819211
389,157.326,0.240769197
390,157.7294,0.240769197
391,158.1328,0.244535852
392,158.5362,0.244535852
393,158.9396,0.244535852
394,159.343,0.248405839
395,159.7464,0.248405839
396,160.1498,0.252439159
397,160.5532,0.252439159
398,160.9566,0.252439159
399,161.36,0.256389145
400,161.7634,0.256389145
401,162.1668,0.260392465
402,162.5702,0.260392465
403,162.9736,0.260392465
404,163.377,0.264435785
405,163.7804,0.264435785
406,164.1838,0.268449105
407,164.5872,0.268449105
408,164.9906,0.268449105
409,165.394,0.272592425
410,165.7974,0.272592425
411,166.2008,0.276719078
412,166.6042,0.276719078
413,167.0076,0.280809064
414,167.411,0.280809064
415,167.8144,0.280809064
416,168.2178,0.28510905
417,168.6212,0.28510905
418,169.0246,0.289265702
419,169.428,0.289265702
420,169.8314,0.289265702
421,170.2348,0.293189023
422,170.6382,0.293189023
423,171.0416,0.297315676
424,171.445,0.297315676
425,171.8484,0.297315676
426,172.2518,0.301388995
427,172.6552,0.301388995
428,173.0586,0.305745648
429,173.462,0.305745648
430,173.8654,0.305745648
431,174.2688,0.309825634
432,174.6722,0.309825634
433,175.0756,0.314152286
434,175.479,0.314152286
435,175.8824,0.314152286
436,176.2858,0.318245606
437,176.6892,0.318245606
438,177.0926,0.322775591
439,177.496,0.322775591
440,177.8994,0.322775591
441,178.3028,0.32709891
442,178.7062,0.32709891
443,179.1096,0.331502228
444,179.513,0.331502228
445,179.9164,0.331502228
446,180.3198,0.336085546
447,180.7232,0.336085546
448,181.1266,0.340378865
449,181.53,0.340378865
450,181.9334,0.340378865
451,182.3368,0.344512185
452,182.7402,0.344512185
453,183.1436,0.348835504
454,183.547,0.348835504
455,183.9504,0.348835504
456,184.3538,0.353572155
457,184.7572,0.353572155
458,185.1606,0.358232139
459,185.564,0.358232139
460,185.9674,0.358232139
461,186.3708,0.362572125
462,186.7742,0.362572125
463,187.1776,0.367115443
464,187.581,0.367115443
465,187.9844,0.367115443
466,188.3878,0.371538762
467,188.7912,0.371538762
468,189.1946,0.375848747
469,189.598,0.375848747
470,190.0014,0.380485398
471,190.4048,0.380485398
472,190.8082,0.380485398
473,191.2116,0.384948717
474,191.615,0.384948717
475,192.0184,0.389268702
476,192.4218,0.389268702
477,192.8252,0.389268702
478,193.2286,0.393722021
479,193.632,0.393722021
480,194.0354,0.398308672
481,194.4388,0.398308672
482,194.8422,0.398308672
483,195.2456,0.402801991
484,195.649,0.402801991
485,196.0524,0.407375309
486,196.4558,0.407375309
487,196.8592,0.407375309
488,197.2626,0.411635295
489,197.666,0.411635295
490,198.0694,0.416205279
491,198.4728,0.416205279
492,198.8762,0.416205279
493,199.2796,0.420561931
494,199.683,0.420561931
495,200.0864,0.425315249
496,200.4898,0.425315249
497,200.8932,0.425315249
498,201.2966,0.429741901
499,201.7,0.429741901
500,202.1034,0.434188553
501,202.5068,0.434188553
502,202.9102,0.434188553
503,203.3136,0.438571871
504,203.717,0.438571871
505,204.1204,0.442928524
506,204.5238,0.442928524
507,204.9272,0.442928524
508,205.3306,0.447321842
509,205.734,0.447321842
510,206.1374,0.451798494
511,206.5408,0.451798494
512,206.9442,0.451798494
513,207.3476,0.456315146
514,207.751,0.456315146
515,208.1544,0.460811797
516,208.5578,0.460811797
517,208.9612,0.460811797
518,209.3646,0.465398449
519,209.768,0.465398449
520,210.1714,0.470018433
521,210.5748,0.470018433
522,210.9782,0.470018433
523,211.3816,0.474635085
524,211.785,0.474635085
525,212.1884,0.478798404
526,212.5918,0.478798404
527,212.9952,0.478798404
528,213.3986,0.483255056
529,213.802,0.483255056
530,214.2054,0.487818374
531,214.6088,0.487818374
532,215.0122,0.492178359
533,215.4156,0.492178359
534,215.819,0.492178359
535,216.2224,0.496748344
536,216.6258,0.496748344
537,217.0292,0.500934997
538,217.4326,0.500934997
539,217.836,0.500934997
540,218.2394,0.505211649
541,218.6428,0.505211649
542,219.0462,0.509704968
543,219.4496,0.509704968
544,219.853,0.509704968
545,220.2564,0.514348286
546,220.6598,0.514348286
547,221.0632,0.518831604
548,221.4666,0.518831604
549,221.87,0.518831604
550,222.2734,0.52310159
551,222.6768,0.52310159
552,223.0802,0.527288242
553,223.4836,0.527288242
554,223.887,0.527288242
555,224.2904,0.531758227
556,224.6938,0.531758227
557,225.0972,0.536001547
558,225.5006,0.536001547
559,225.904,0.536001547
560,226.3074,0.540398199
561,226.7108,0.540398199
562,227.1142,0.544654851
563,227.5176,0.544654851
564,227.921,0.544654851
565,228.3244,0.549014837
566,228.7278,0.549014837
567,229.1312,0.55313149
568,229.5346,0.55313149
569,229.938,0.55313149
570,230.3414,0.557464808
571,230.7448,0.557464808
572,231.1482,0.56189146
573,231.5516,0.56189146
574,231.955,0.56189146
575,232.3584,0.56596478
576,232.7618,0.56596478
577,233.1652,0.5700081
578,233.5686,0.5700081
579,233.972,0.5700081
580,234.3754,0.574354752
581,234.7788,0.574354752
582,235.1822,0.578508072
583,235.5856,0.578508072
584,235.989,0.578508072
585,236.3924,0.582668058
586,236.7958,0.582668058
587,237.1992,0.587274709
588,237.6026,0.587274709
589,238.006,0.591281362
590,238.4094,0.591281362
591,238.8128,0.591281362
592,239.2162,0.595208016
593,239.6196,0.595208016
594,240.023,0.598971337
595,240.4264,0.598971337
596,240.8298,0.598971337
597,241.2332,0.603157989
598,241.6366,0.603157989
599,242.04,0.606964643
600,242.4434,0.606964643
601,242.8468,0.606964643
602,243.2502,0.610761297
603,243.6536,0.610761297
604,244.057,0.61490795
605,244.4604,0.61490795
606,244.8638,0.61490795
607,245.2672,0.618731271
608,245.6706,0.618731271
609,246.074,0.622467925
610,246.4774,0.622467925
611,246.8808,0.622467925
612,247.2842,0.626397912
613,247.6876,0.626397912
614,248.091,0.630084566
615,248.4944,0.630084566
616,248.8978,0.630084566
617,249.3012,0.633771221
618,249.7046,0.633771221
619,250.108,0.637587875
620,250.5114,0.637587875
621,250.9148,0.637587875
622,251.3182,0.641291196
623,251.7216,0.641291196
624,252.125,0.645061183
625,252.5284,0.645061183
626,252.9318,0.645061183
627,253.3352,0.648724504
628,253.7386,0.648724504
629,254.142,0.652544492
630,254.5454,0.652544492
631,254.9488,0.652544492
632,255.3522,0.656357812
633,255.7556,0.656357812
634,256.159,0.6599878
635,256.5624,0.6599878
636,256.9658,0.6599878
637,257.3692,0.663684454
638,257.7726,0.663684454
639,258.176,0.667177776
640,258.5794,0.667177776
641,258.9828,0.667177776
642,259.3862,0.670751097
643,259.7896,0.670751097
644,260.193,0.674267752
645,260.5964,0.674267752
646,260.9998,0.674267752
647,261.4032,0.677501075
648,261.8066,0.677501075
649,262.21,0.680874397
650,262.6134,0.680874397
651,263.0168,0.684401052
652,263.4202,0.684401052
653,263.8236,0.684401052
654,264.227,0.687761041
655,264.6304,0.687761041
656,265.0338,0.691321029
657,265.4372,0.691321029
658,265.8406,0.691321029
659,266.244,0.694641018
660,266.6474,0.694641018
661,267.0508,0.697811007
662,267.4542,0.697811007
663,267.8576,0.697811007
664,268.261,0.700937664
665,268.6644,0.700937664
666,269.0678,0.704244319
667,269.4712,0.704244319
668,269.8746,0.704244319
669,270.278,0.707430975
670,270.6814,0.707430975
671,271.0848,0.710620965
672,271.4882,0.710620965
673,271.8916,0.710620965
674,272.295,0.713637621
675,272.6984,0.713637621
676,273.1018,0.716960943
677,273.5052,0.716960943
678,273.9086,0.716960943
679,274.312,0.7199876
680,274.7154,0.7199876
681,275.1188,0.723287589
682,275.5222,0.723287589
683,275.9256,0.723287589
684,276.329,0.726197579
685,276.7324,0.726197579
686,277.1358,0.729294236
687,277.5392,0.729294236
688,277.9426,0.729294236
689,278.346,0.732194226
690,278.7494,0.732194226
691,279.1528,0.73513755
692,279.5562,0.73513755
693,279.9596,0.73513755
694,280.363,0.738144206
695,280.7664,0.738144206
696,281.1698,0.741080863
697,281.5732,0.741080863
698,281.9766,0.741080863
699,282.38,0.74393752
700,282.7834,0.74393752
701,283.1868,0.746784177
702,283.5902,0.746784177
703,283.9936,0.746784177
704,284.397,0.749704168
705,284.8004,0.749704168
706,285.2038,0.752614158
707,285.6072,0.752614158
708,286.0106,0.755324149
709,286.414,0.755324149
710,286.8174,0.755324149
711,287.2208,0.757967473
712,287.6242,0.757967473
713,288.0276,0.760847464
714,288.431,0.760847464
715,288.8344,0.760847464
716,289.2378,0.76390412
717,289.6412,0.76390412
718,290.0446,0.766420779
719,290.448,0.766420779
720,290.8514,0.766420779
721,291.2548,0.769127436
722,291.6582,0.769127436
723,292.0616,0.77188076
724,292.465,0.77188076
725,292.8684,0.77188076
726,293.2718,0.774747418
727,293.6752,0.774747418
728,294.0786,0.777654074
729,294.482,0.777654074
730,294.8854,0.777654074
731,295.2888,0.780387399
732,295.6922,0.780387399
733,296.0956,0.78291739
734,296.499,0.78291739
735,296.9024,0.78291739
736,297.3058,0.785454048
737,297.7092,0.785454048
738,298.1126,0.788090706
739,298.516,0.788090706
740,298.9194,0.788090706
741,299.3228,0.790577365
742,299.7262,0.790577365
743,300.1296,0.793397355
744,300.533,0.793397355
745,300.9364,0.793397355
746,301.3398,0.79595068
747,301.7432,0.79595068
748,302.1466,0.798420672
749,302.55,0.798420672
750,302.9534,0.798420672
751,303.3568,0.801120663
752,303.7602,0.801120663
753,304.1636,0.803660654
754,304.567,0.803660654
755,304.9704,0.803660654
756,305.3738,0.80596398
757,305.7772,0.80596398
758,306.1806,0.808463972
759,306.584,0.808463972
760,306.9874,0.808463972
761,307.3908,0.810767297
762,307.7942,0.810767297
763,308.1976,0.812980623
764,308.601,0.812980623
765,309.0044,0.815373949
766,309.4078,0.815373949
767,309.8112,0.815373949
768,310.2146,0.817663941
769,310.618,0.817663941
770,311.0214,0.8200306
771,311.4248,0.8200306
772,311.8282,0.8200306
773,312.2316,0.822207259
774,312.635,0.822207259
775,313.0384,0.824450585
776,313.4418,0.824450585
777,313.8452,0.824450585
778,314.2486,0.826673911
779,314.652,0.826673911
780,315.0554,0.828827237
781,315.4588,0.828827237
782,315.8622,0.828827237
783,316.2656,0.83096723
784,316.669,0.83096723
785,317.0724,0.832947224
786,317.4758,0.832947224
787,317.8792,0.832947224
788,318.2826,0.834937217
789,318.686,0.834937217
790,319.0894,0.83713721
791,319.4928,0.83713721
792,319.8962,0.83713721
793,320.2996,0.839293869
794,320.703,0.839293869
795,321.1064,0.841293862
796,321.5098,0.841293862
797,321.9132,0.841293862
798,322.3166,0.843170523
799,322.72,0.843170523
800,323.1234,0.844950517
801,323.5268,0.844950517
802,323.9302,0.844950517
803,324.3336,0.846903844
804,324.737,0.846903844
805,325.1404,0.848843837
806,325.5438,0.848843837
807,325.9472,0.848843837
808,326.3506,0.850647165
809,326.754,0.850647165
810,327.1574,0.852493825
811,327.5608,0.852493825
812,327.9642,0.852493825
813,328.3676,0.854283819
814,328.771,0.854283819
815,329.1744,0.85609048
816,329.5778,0.85609048
817,329.9812,0.85609048
818,330.3846,0.857847141
819,330.788,0.857847141
820,331.1914,0.859473802
821,331.5948,0.859473802
822,331.9982,0.859473802
823,332.4016,0.861123796
824,332.805,0.861123796
825,333.2084,0.86292379
826,333.6118,0.86292379
827,334.0152,0.864650451
828,334.4186,0.864650451
829,334.822,0.864650451
830,335.2254,0.866317112
831,335.6288,0.866317112
832,336.0322,0.868073773
833,336.4356,0.868073773
834,336.839,0.868073773
835,337.2424,0.869863767
836,337.6458,0.869863767
837,338.0492,0.871490428
838,338.4526,0.871490428
839,338.856,0.871490428
840,339.2594,0.873030423
841,339.6628,0.873030423
842,340.0662,0.874607085
843,340.4696,0.874607085
844,340.873,0.874607085
845,341.2764,0.876053746
846,341.6798,0.876053746
847,342.0832,0.877503742
848,342.4866,0.877503742
849,342.89,0.877503742
850,343.2934,0.879113736
851,343.6968,0.879113736
852,344.1002,0.880643731
853,344.5036,0.880643731
854,344.907,0.880643731
855,345.3104,0.882217059
856,345.7138,0.882217059
857,346.1172,0.883583721
858,346.5206,0.883583721
859,346.924,0.883583721
860,347.3274,0.885040383
861,347.7308,0.885040383
862,348.1342,0.886373712
863,348.5376,0.886373712
864,348.941,0.886373712
865,349.3444,0.887770374
866,349.7478,0.887770374
867,350.1512,0.889223703
868,350.5546,0.889223703
869,350.958,0.889223703
870,351.3614,0.890630365
871,351.7648,0.890630365
872,352.1682,0.891953693
873,352.5716,0.891953693
874,352.975,0.891953693
875,353.3784,0.893020357
876,353.7818,0.893020357
877,354.1852,0.894543685
878,354.5886,0.894543685
879,354.992,0.894543685
880,355.3954,0.89594368
881,355.7988,0.89594368
882,356.2022,0.89708701
883,356.6056,0.89708701
884,357.009,0.898370339
885,357.4124,0.898370339
886,357.8158,0.898370339
887,358.2192,0.899570335
888,358.6226,0.899570335
889,359.026,0.90089033
890,359.4294,0.90089033
891,359.8328,0.90089033
892,360.2362,0.90211366
893,360.6396,0.90211366
894,361.043,0.903433655
895,361.4464,0.903433655
896,361.8498,0.903433655
897,362.2532,0.904503652
898,362.6566,0.904503652
899,363.06,0.905456982
900,363.4634,0.905456982
901,363.8668,0.905456982
902,364.2702,0.906576978
903,364.6736,0.906576978
904,365.077,0.907663641
905,365.4804,0.907663641
906,365.8838,0.907663641
907,366.2872,0.908726971
908,366.6906,0.908726971
909,367.094,0.909686968
910,367.4974,0.909686968
911,367.9008,0.909686968
912,368.3042,0.91093363
913,368.7076,0.91093363
914,369.111,0.91202696
915,369.5144,0.91202696
916,369.9178,0.91202696
917,370.3212,0.91294029
918,370.7246,0.91294029
919,371.128,0.91397362
920,371.5314,0.91397362
921,371.9348,0.91397362
922,372.3382,0.915140283
923,372.7416,0.915140283
924,373.145,0.91611028
925,373.5484,0.91611028
926,373.9518,0.91611028
927,374.3552,0.917076943
928,374.7586,0.917076943
929,375.162,0.917933607
930,375.5654,0.917933607
931,375.9688,0.917933607
932,376.3722,0.918750271
933,376.7756,0.918750271
934,377.179,0.919676934
935,377.5824,0.919676934
936,377.9858,0.919676934
937,378.3892,0.920693598
938,378.7926,0.920693598
939,379.196,0.921533595
940,379.5994,0.921533595
941,380.0028,0.922296926
942,380.4062,0.922296926
943,380.8096,0.922296926
944,381.213,0.923260256
945,381.6164,0.923260256
946,382.0198,0.924380252
947,382.4232,0.924380252
948,382.8266,0.924380252
949,383.23,0.925266916
950,383.6334,0.925266916
951,384.0368,0.926100246
952,384.4402,0.926100246
953,384.8436,0.926100246
954,385.247,0.927030243
955,385.6504,0.927030243
956,386.0538,0.927843574
957,386.4572,0.927843574
958,386.8606,0.927843574
959,387.264,0.928680238
960,387.6674,0.928680238
961,388.0708,0.929390235
962,388.4742,0.929390235
963,388.8776,0.929390235
964,389.281,0.930060233
965,389.6844,0.930060233
966,390.0878,0.930800231
967,390.4912,0.930800231
968,390.8946,0.930800231
969,391.298,0.931526895
970,391.7014,0.931526895
971,392.1048,0.932376892
972,392.5082,0.932376892
973,392.9116,0.932376892
974,393.315,0.93312689
975,393.7184,0.93312689
976,394.1218,0.933906887
977,394.5252,0.933906887
978,394.9286,0.933906887
979,395.332,0.934636885
980,395.7354,0.934636885
981,396.1388,0.935256882
982,396.5422,0.935256882
983,396.9456,0.935256882
984,397.349,0.93595688
985,397.7524,0.93595688
986,398.1558,0.936656878
987,398.5592,0.936656878
988,398.9626,0.936656878
989,399.366,0.937330209
990,399.7694,0.937330209
991,400.1728,0.93805354
992,400.5762,0.93805354
993,400.9796,0.93805354
994,401.383,0.938643538
995,401.7864,0.938643538
996,402.1898,0.939390202
997,402.5932,0.939390202
998,402.9966,0.939390202
999,403.4,0.940083533
1000,403.8034,0.940083533
1001,404.2068,0.940693531
1002,404.6102,0.940693531
1003,405.0136,0.941263529
1004,405.417,0.941263529
1005,405.8204,0.941263529
1006,406.2238,0.94192686
1007,406.6272,0.94192686
1008,407.0306,0.942660191
1009,407.434,0.942660191
1010,407.8374,0.942660191
1011,408.2408,0.943206856
1012,408.6442,0.943206856
1013,409.0476,0.943666854
1014,409.451,0.943666854
1015,409.8544,0.943666854
1016,410.2578,0.944233519
1017,410.6612,0.944233519
1018,411.0646,0.944793517
1019,411.468,0.944793517
1020,411.8714,0.944793517
1021,412.2748,0.945326849
1022,412.6782,0.945326849
1023,413.0816,0.94590018
1024,413.485,0.94590018
1025,413.8884,0.94590018
1026,414.2918,0.946446845
1027,414.6952,0.946446845
1028,415.0986,0.946976843
1029,415.502,0.946976843
1030,415.9054,0.946976843
1031,416.3088,0.947546842
1032,416.7122,0.947546842
1033,417.1156,0.94804684
1034,417.519,0.94804684
1035,417.9224,0.94804684
1036,418.3258,0.948626838
1037,418.7292,0.948626838
1038,419.1326,0.949126836
1039,419.536,0.949126836
1040,419.9394,0.949126836
1041,420.3428,0.949636835
1042,420.7462,0.949636835
1043,421.1496,0.9500335
1044,421.553,0.9500335
1045,421.9564,0.9500335
1046,422.3598,0.950526832
1047,422.7632,0.950526832
1048,423.1666,0.951090163
1049,423.57,0.951090163
1050,423.9734,0.951090163
1051,424.3768,0.951656828
1052,424.7802,0.951656828
1053,425.1836,0.95203016
1054,425.587,0.95203016
1055,425.9904,0.95203016
1056,426.3938,0.952486825
1057,426.7972,0.952486825
1058,427.2006,0.952806824
1059,427.604,0.952806824
1060,428.0074,0.953286822
1061,428.4108,0.953286822
1062,428.8142,0.953286822
1063,429.2176,0.953830154
1064,429.621,0.953830154
1065,430.0244,0.954343486
1066,430.4278,0.954343486
1067,430.8312,0.954343486
1068,431.2346,0.954793484
1069,431.638,0.954793484
1070,432.0414,0.955200149
1071,432.4448,0.955200149
1072,432.8482,0.955200149
1073,433.2516,0.955583481
1074,433.655,0.955583481
1075,434.0584,0.95599348
1076,434.4618,0.95599348
1077,434.8652,0.95599348
1078,435.2686,0.956420145
1079,435.672,0.956420145
1080,436.0754,0.956850144
1081,436.4788,0.956850144
1082,436.8822,0.956850144
1083,437.2856,0.957270142
1084,437.689,0.957270142
1085,438.0924,0.957706808
1086,438.4958,0.957706808
1087,438.8992,0.957706808
1088,439.3026,0.95810014
1089,439.706,0.95810014
1090,440.1094,0.958566805
1091,440.5128,0.958566805
1092,440.9162,0.958566805
1093,441.3196,0.958906804
1094,441.723,0.958906804
1095,442.1264,0.959273469
1096,442.5298,0.959273469
1097,442.9332,0.959273469
1098,443.3366,0.959660134
1099,443.74,0.959660134
1100,444.1434,0.9599968
1101,444.5468,0.9599968
1102,444.9502,0.9599968
1103,445.3536,0.960283466
1104,445.757,0.960283466
1105,446.1604,0.960633465
1106,446.5638,0.960633465
1107,446.9672,0.960633465
1108,447.3706,0.961013463
1109,447.774,0.961013463
1110,448.1774,0.961420129
1111,448.5808,0.961420129
1112,448.9842,0.961420129
1113,449.3876,0.961760127
1114,449.791,0.961760127
1115,450.1944,0.96209346
1116,450.5978,0.96209346
1117,451.0012,0.962363459
1118,451.4046,0.962363459
1119,451.808,0.962363459
1120,452.2114,0.962683458
1121,452.6148,0.962683458
1122,453.0182,0.96300679
1123,453.4216,0.96300679
1124,453.825,0.96300679
1125,454.2284,0.963410122
1126,454.6318,0.963410122
1127,455.0352,0.963723454
1128,455.4386,0.963723454
1129,455.842,0.963723454
1130,456.2454,0.96410012
1131,456.6488,0.96410012
1132,457.0522,0.964476785
1133,457.4556,0.964476785
1134,457.859,0.964476785
1135,458.2624,0.964763451
1136,458.6658,0.964763451
1137,459.0692,0.965100116
1138,459.4726,0.965100116
1139,459.876,0.965100116
1140,460.2794,0.965406782
1141,460.6828,0.965406782
1142,461.0862,0.965763447
1143,461.4896,0.965763447
1144,461.893,0.965763447
1145,462.2964,0.966123446
1146,462.6998,0.966123446
1147,463.1032,0.966510112
1148,463.5066,0.966510112
1149,463.91,0.966510112
1150,464.3134,0.966823444
1151,464.7168,0.966823444
1152,465.1202,0.967076776
1153,465.5236,0.967076776
1154,465.927,0.967076776
1155,466.3304,0.967410109
1156,466.7338,0.967410109
1157,467.1372,0.967710108
1158,467.5406,0.967710108
1159,467.944,0.967710108
1160,468.3474,0.96799344
1161,468.7508,0.96799344
1162,469.1542,0.968296772
1163,469.5576,0.968296772
1164,469.961,0.968296772
1165,470.3644,0.968603438
1166,470.7678,0.968603438
1167,471.1712,0.968930104
1168,471.5746,0.968930104
1169,471.978,0.968930104
1170,472.3814,0.969190103
1171,472.7848,0.969190103
1172,473.1882,0.969426769
1173,473.5916,0.969426769
1174,473.995,0.969426769
1175,474.3984,0.969653434
1176,474.8018,0.969653434
1177,475.2052,0.969973433
1178,475.6086,0.969973433
1179,476.012,0.970276766
1180,476.4154,0.970276766
1181,476.8188,0.970276766
1182,477.2222,0.970520098
1183,477.6256,0.970520098
1184,478.029,0.970730098
1185,478.4324,0.970730098
1186,478.8358,0.970730098
1187,479.2392,0.970986763
1188,479.6426,0.970986763
1189,480.046,0.971266762
1190,480.4494,0.971266762
1191,480.8528,0.971266762
1192,481.2562,0.971473428
1193,481.6596,0.971473428
1194,482.063,0.971690094
1195,482.4664,0.971690094
1196,482.8698,0.971690094
1197,483.2732,0.97196676
1198,483.6766,0.97196676
1199,484.08,0.972233426
1200,484.4834,0.972233426
1201,484.8868,0.972233426
1202,485.2902,0.972453425
1203,485.6936,0.972453425
1204,486.097,0.972703424
1205,486.5004,0.972703424
1206,486.9038,0.972703424
1207,487.3072,0.97293009
1208,487.7106,0.97293009
1209,488.114,0.973133423
1210,488.5174,0.973133423
1211,488.9208,0.973133423
1212,489.3242,0.973333422
1213,489.7276,0.973333422
1214,490.131,0.973583421
1215,490.5344,0.973583421
1216,490.9378,0.973583421
1217,491.3412,0.973790087
1218,491.7446,0.973790087
1219,492.148,0.97399342
1220,492.5514,0.97399342
1221,492.9548,0.97399342
1222,493.3582,0.974223419
1223,493.7616,0.974223419
1224,494.165,0.974486752
1225,494.5684,0.974486752
1226,494.9718,0.974486752
1227,495.3752,0.974663418
1228,495.7786,0.974663418
1229,496.182,0.97485675
1230,496.5854,0.97485675
1231,496.9888,0.97485675
1232,497.3922,0.975030083
1233,497.7956,0.975030083
1234,498.199,0.975193416
1235,498.6024,0.975193416
1236,499.0058,0.975306749
1237,499.4092,0.975306749
1238,499.8126,0.975306749
1239,500.216,0.975516748
1240,500.6194,0.975516748
1241,501.0228,0.975696748
1242,501.4262,0.975696748
1243,501.8296,0.975696748
1244,502.233,0.975833414
1245,502.6364,0.975833414
1246,503.0398,0.976023413
1247,503.4432,0.976023413
1248,503.8466,0.976023413
1249,504.25,0.97614008
1250,504.6534,0.97614008
1251,505.0568,0.976310079
1252,505.4602,0.976310079
1253,505.8636,0.976310079
1254,506.267,0.976470078
1255,506.6704,0.976470078
1256,507.0738,0.976570078
1257,507.4772,0.976570078
1258,507.8806,0.976570078
1259,508.284,0.976726744
1260,508.6874,0.976726744
1261,509.0908,0.976886744
1262,509.4942,0.976886744
1263,509.8976,0.976886744
1264,510.301,0.977120076
1265,510.7044,0.977120076
1266,511.1078,0.977246743
1267,511.5112,0.977246743
1268,511.9146,0.977246743
1269,512.318,0.977370075
1270,512.7214,0.977370075
1271,513.1248,0.977556741
1272,513.5282,0.977556741
1273,513.9316,0.977556741
1274,514.335,0.977766741
1275,514.7384,0.977766741
1276,515.1418,0.977883407
1277,515.5452,0.977883407
1278,515.9486,0.977883407
1279,516.352,0.97799674
1280,516.7554,0.97799674
1281,517.1588,0.97811674
1282,517.5622,0.97811674
1283,517.9656,0.97811674
1284,518.369,0.978370072
1285,518.7724,0.978370072
1286,519.1758,0.978520072
1287,519.5792,0.978520072
1288,519.9826,0.978520072
1289,520.386,0.978633405
1290,520.7894,0.978633405
1291,521.1928,0.978740071
1292,521.5962,0.978740071
1293,521.9996,0.978740071
1294,522.403,0.978840071
1295,522.8064,0.978840071
1296,523.2098,0.978986737
1297,523.6132,0.978986737
1298,524.0166,0.979123403
1299,524.42,0.979123403
1300,524.8234,0.979123403
1301,525.2268,0.979263402
1302,525.6302,0.979263402
1303,526.0336,0.979436735
1304,526.437,0.979436735
1305,526.8404,0.979436735
1306,527.2438,0.979566735
1307,527.6472,0.979566735
1308,528.0506,0.979766734
1309,528.454,0.979766734
1310,528.8574,0.979766734
1311,529.2608,0.979956733
1312,529.6642,0.979956733
1313,530.0676,0.980130066
1314,530.471,0.980130066
1315,530.8744,0.980130066
1316,531.2778,0.980356732
1317,531.6812,0.980356732
1318,532.0846,0.980500065
1319,532.488,0.980500065
1320,532.8914,0.980500065
1321,533.2948,0.980646731
1322,533.6982,0.980646731
1323,534.1016,0.980746731
1324,534.505,0.980746731
1325,534.9084,0.980746731
1326,535.3118,0.980860064
1327,535.7152,0.980860064
1328,536.1186,0.980963397
1329,536.522,0.980963397
1330,536.9254,0.980963397
1331,537.3288,0.98107673
1332,537.7322,0.98107673
1333,538.1356,0.981160063
1334,538.539,0.981160063
1335,538.9424,0.981160063
1336,539.3458,0.981310062
1337,539.7492,0.981310062
1338,540.1526,0.981473395
1339,540.556,0.981473395
1340,540.9594,0.981473395
1341,541.3628,0.981710061
1342,541.7662,0.981710061
1343,542.1696,0.981800061
1344,542.573,0.981800061
1345,542.9764,0.981800061
1346,543.3798,0.981903394
1347,543.7832,0.981903394
1348,544.1866,0.982036727
1349,544.59,0.982036727
1350,544.9934,0.982036727
1351,545.3968,0.982123393
1352,545.8002,0.982123393
1353,546.2036,0.982286726
1354,546.607,0.982286726
1355,547.0104,0.982446725
1356,547.4138,0.982446725
1357,547.8172,0.982446725
1358,548.2206,0.982576725
1359,548.624,0.982576725
1360,549.0274,0.982726724
1361,549.4308,0.982726724
1362,549.8342,0.982726724
1363,550.2376,0.982836724
1364,550.641,0.982836724
1365,551.0444,0.982940057
1366,551.4478,0.982940057
1367,551.8512,0.982940057
1368,552.2546,0.98306339
1369,552.658,0.98306339
1370,553.0614,0.983136723
1371,553.4648,0.983136723
1372,553.8682,0.983136723
1373,554.2716,0.983213389
1374,554.675,0.983213389
1375,555.0784,0.983333389
1376,555.4818,0.983333389
1377,555.8852,0.983333389
1378,556.2886,0.983456722
1379,556.692,0.983456722
1380,557.0954,0.983586721
1381,557.4988,0.983586721
1382,557.9022,0.983586721
1383,558.3056,0.983696721
1384,558.709,0.983696721
1385,559.1124,0.983786721
1386,559.5158,0.983786721
1387,559.9192,0.983786721
1388,560.3226,0.983930054
1389,560.726,0.983930054
1390,561.1294,0.984070053
1391,561.5328,0.984070053
1392,561.9362,0.984070053
1393,562.3396,0.984190053
1394,562.743,0.984190053
1395,563.1464,0.984280052
1396,563.5498,0.984280052
1397,563.9532,0.984280052
1398,564.3566,0.984410052
1399,564.76,0.984410052
1400,565.1634,0.984530052
1401,565.5668,0.984530052
1402,565.9702,0.984530052
1403,566.3736,0.984620051
1404,566.777,0.984620051
1405,567.1804,0.984730051
1406,567.5838,0.984730051
1407,567.9872,0.984730051
1408,568.3906,0.984806717
1409,568.794,0.984806717
1410,569.1974,0.984873384
1411,569.6008,0.984873384
1412,570.0042,0.984993383
1413,570.4076,0.984993383
1414,570.811,0.984993383
1415,571.2144,0.98511005
1416,571.6178,0.98511005
1417,572.0212,0.985196716
1418,572.4246,0.985196716
1419,572.828,0.985196716
1420,573.2314,0.985356715
1421,573.6348,0.985356715
1422,574.0382,0.985460048
1423,574.4416,0.985460048
1424,574.845,0.985460048
1425,575.2484,0.985536715
1426,575.6518,0.985536715
1427,576.0552,0.985606715
1428,576.4586,0.985606715
1429,576.862,0.985606715
1430,577.2654,0.985663381
1431,577.6688,0.985663381
1432,578.0722,0.985770047
1433,578.4756,0.985770047
1434,578.879,0.985770047
1435,579.2824,0.985870047
1436,579.6858,0.985870047
1437,580.0892,0.985910047
1438,580.4926,0.985910047
1439,580.896,0.985910047
1440,581.2994,0.98601338
1441,581.7028,0.98601338
1442,582.1062,0.986140046
1443,582.5096,0.986140046
1444,582.913,0.986140046
1445,583.3164,0.986243379
1446,583.7198,0.986243379
1447,584.1232,0.986346712
1448,584.5266,0.986346712
1449,584.93,0.986346712
1450,585.3334,0.986463378
1451,585.7368,0.986463378
1452,586.1402,0.986530045
1453,586.5436,0.986530045
1454,586.947,0.986530045
1455,587.3504,0.986653378
1456,587.7538,0.986653378
1457,588.1572,0.986740044
1458,588.5606,0.986740044
1459,588.964,0.986740044
1460,589.3674,0.986823377
1461,589.7708,0.986823377
1462,590.1742,0.98689671
1463,590.5776,0.98689671
1464,590.981,0.98689671
1465,591.3844,0.98695671
1466,591.7878,0.98695671
1467,592.1912,0.987060043
1468,592.5946,0.987060043
1469,592.998,0.987060043
1470,593.4014,0.987166709
1471,593.8048,0.987166709
1472,594.2082,0.987273376
1473,594.6116,0.987273376
1474,595.015,0.987370042
1475,595.4184,0.987370042
1476,595.8218,0.987370042
1477,596.2252,0.987466708
1478,596.6286,0.987466708
1479,597.032,0.987546708
1480,597.4354,0.987546708
1481,597.8388,0.987546708
1482,598.2422,0.987590041
1483,598.6456,0.987590041
1484,599.049,0.987663374
1485,599.4524,0.987663374
1486,599.8558,0.987663374
1487,600.2592,0.987753374
1488,600.6626,0.987753374
1489,601.066,0.987813374
1490,601.4694,0.987813374
1491,601.8728,0.987813374
1492,602.2762,0.98788004
1493,602.6796,0.98788004
1494,603.083,0.98795004
1495,603.4864,0.98795004
1496,603.8898,0.98795004
1497,604.2932,0.988023373
1498,604.6966,0.988023373
1499,605.1,0.988076706
1500,605.5034,0.988076706
1501,605.9068,0.988076706
1502,606.3102,0.98814004
1503,606.7136,0.98814004
1504,607.117,0.988250039
1505,607.5204,0.988250039
1506,607.9238,0.988250039
1507,608.3272,0.988303372
1508,608.7306,0.988303372
1509,609.134,0.988370039
1510,609.5374,0.988370039
1511,609.9408,0.988370039
1512,610.3442,0.988446705
1513,610.7476,0.988446705
1514,611.151,0.988513372
1515,611.5544,0.988513372
1516,611.9578,0.988513372
1517,612.3612,0.988566705
1518,612.7646,0.988566705
1519,613.168,0.988626705
1520,613.5714,0.988626705
1521,613.9748,0.988626705
1522,614.3782,0.988663371
1523,614.7816,0.988663371
1524,615.185,0.988733371
1525,615.5884,0.988733371
1526,615.9918,0.988733371
1527,616.3952,0.988810037
1528,616.7986,0.988810037
1529,617.202,0.98886337
1530,617.6054,0.98886337
1531,618.0088,0.98890337
1532,618.4122,0.98890337
1533,618.8156,0.98890337
1534,619.219,0.98896337
1535,619.6224,0.98896337
1536,620.0258,0.989020037
1537,620.4292,0.989020037
1538,620.8326,0.989020037
1539,621.236,0.989090036
1540,621.6394,0.989090036
1541,622.0428,0.98914337
1542,622.4462,0.98914337
1543,622.8496,0.98914337
1544,623.253,0.989196703
1545,623.6564,0.989196703
1546,624.0598,0.989290036
1547,624.4632,0.989290036
1548,624.8666,0.989290036
1549,625.27,0.989400035
1550,625.6734,0.989400035
1551,626.0768,0.989493368
1552,626.4802,0.989493368
1553,626.8836,0.989493368
1554,627.287,0.989556701
1555,627.6904,0.989556701
1556,628.0938,0.989636701
1557,628.4972,0.989636701
1558,628.9006,0.989636701
1559,629.304,0.989723368
1560,629.7074,0.989723368
1561,630.1108,0.989773367
1562,630.5142,0.989773367
1563,630.9176,0.989773367
1564,631.321,0.989853367
1565,631.7244,0.989853367
1566,632.1278,0.989903367
1567,632.5312,0.989903367
1568,632.9346,0.989903367
1569,633.338,0.989953367
1570,633.7414,0.989953367


==> degree_cdf/scrna_degree_cdf.csv <==
,x,y
0,502.8188,7.614754348e-05
1,504.6376,0.000197984
2,506.4564,0.000289361
3,508.2752,0.000380738
4,510.094,0.00062441
5,511.9128,0.000715787
6,513.7316,0.000898541
7,515.5504,0.001126984
8,517.3692,0.001324967
9,519.188,0.001629557
10,521.0068,0.001781853
11,522.8256,0.001949377
12,524.6444,0.002208279
13,526.4632,0.00248241
14,528.282,0.002634705
15,530.1008,0.002954525
16,531.9196,0.00309159
17,533.7384,0.003380951
18,535.5572,0.00373123
19,537.376,0.004096738
20,539.1948,0.004492705
21,541.0136,0.004888672
22,542.8324,0.005025738
23,544.6512,0.00526941
24,546.47,0.005574
25,548.2888,0.005909049
26,550.1076,0.006228869
27,551.9264,0.006396394
28,553.7452,0.006777131
29,555.564,0.006990344
30,557.3828,0.007294935
31,559.2016,0.007721361
32,561.0204,0.008041181
33,562.8392,0.008254394
34,564.658,0.008528525
35,566.4768,0.008970181
36,568.2956,0.009274771
37,570.1144,0.009655509
38,571.9332,0.009853492
39,573.752,0.010188541
40,575.5708,0.010691115
41,577.3896,0.011071853
42,579.2084,0.011437361
43,581.0272,0.011894246
44,582.846,0.012183607
45,584.6648,0.01271664
46,586.4836,0.013219214
47,588.3024,0.013478115
48,590.1212,0.013935
49,591.94,0.014102525
50,593.7588,0.014528951
51,595.5776,0.014940148
52,597.3964,0.015427492
53,599.2152,0.015884378
54,601.034,0.016630623
55,602.8528,0.016859066
56,604.6716,0.017407328
57,606.4904,0.018016509
58,608.3092,0.018519083
59,610.128,0.019036886
60,611.9468,0.019295788
61,613.7656,0.01982882
62,615.5844,0.020240017
63,617.4032,0.020833968
64,619.222,0.021549755
65,621.0408,0.022280771
66,622.8596,0.022585361
67,624.6784,0.023194542
68,626.4972,0.023895099
69,628.316,0.024534739
70,630.1348,0.025052542
71,631.9536,0.02543328
72,633.7724,0.026149066
73,635.5912,0.026697329
74,637.41,0.027245591
75,639.2288,0.02790046
76,641.0476,0.028433493
77,642.8664,0.028768542
78,644.6852,0.029347263
79,646.504,0.029819378
80,648.3228,0.030519935
81,650.1416,0.031250952
82,651.9604,0.03163169
83,653.7792,0.032103804
84,655.598,0.033032804
85,657.4168,0.033687673
86,659.2356,0.034357772
87,661.0544,0.035210624
88,662.8732,0.035682739
89,664.692,0.036383296
90,666.5108,0.037053395
91,668.3296,0.03781487
92,670.1484,0.038347903
93,671.9672,0.038789559
94,673.786,0.039474887
95,675.6048,0.040221132
96,677.4236,0.040997837
97,679.2424,0.041774542
98,681.0612,0.042277116
99,682.88,0.042673083
100,684.6988,0.043358411
101,686.5176,0.043921903
102,688.3364,0.044546313
103,690.1552,0.045307788
104,691.974,0.045718985
105,693.7928,0.046389083
106,695.6116,0.047257165
107,697.4304,0.048003411
108,699.2492,0.048597362
109,701.068,0.049404526
110,702.8868,0.04989187
111,704.7056,0.050470592
112,706.5244,0.05114069
113,708.3432,0.051841248
114,710.162,0.052450428
115,711.9808,0.052785477
116,713.7996,0.053714477
117,715.6184,0.054354117
118,717.4372,0.05516128
119,719.256,0.055831379
120,721.0748,0.056821297
121,722.8936,0.057232494
122,724.7124,0.057841674
123,726.5312,0.058664067
124,728.35,0.059532149
125,730.1688,0.060187018
126,731.9876,0.060506838
127,733.8064,0.0610551
128,735.6252,0.061831805
129,737.444,0.062715117
130,739.2628,0.063644117
131,741.0816,0.064390363
132,742.9004,0.0647711
133,744.7192,0.065623953
134,746.538,0.066568183
135,748.3568,0.067360117
136,750.1756,0.068121592
137,751.9944,0.06850233
138,753.8132,0.069263806
139,755.632,0.070451707
140,757.4508,0.071335019
141,759.2696,0.07221833
142,761.0884,0.073086412
143,762.9072,0.073604216
144,764.726,0.074259084
145,766.5448,0.075035789
146,768.3636,0.075705888
147,770.1824,0.076604429
148,772.0012,0.077411593
149,773.82,0.07779233
150,775.6388,0.078386281
151,777.4576,0.079147757
152,779.2764,0.079909232
153,781.0952,0.080777314
154,782.914,0.081234199
155,784.7328,0.08214797
156,786.5516,0.083153117
157,788.3704,0.083975511
158,790.1892,0.084904511
159,792.008,0.085681216
160,793.8268,0.086138101
161,795.6456,0.086914806
162,797.4644,0.0877372
163,799.2832,0.088696659
164,801.102,0.089656118
165,802.9208,0.090006396
166,804.7396,0.090950626
167,806.5584,0.092031921
168,808.3772,0.09300661
169,810.196,0.09393561
170,812.0148,0.094742774
171,813.8336,0.095351954
172,815.6524,0.096250495
173,817.4712,0.097316561
174,819.29,0.098336938
175,821.1088,0.099418233
176,822.9276,0.099920807
177,824.7464,0.100910725
178,826.5652,0.101794036
179,828.384,0.102844872
180,830.2028,0.103956626
181,832.0216,0.104961774
182,833.8404,0.1053882
183,835.6592,0.106576102
184,837.478,0.107444184
185,839.2968,0.108464561
186,841.1156,0.109332643
187,842.9344,0.109804758
188,844.7532,0.110825135
189,846.572,0.111784594
190,848.3908,0.112972496
191,850.2096,0.113840578
192,852.0284,0.114541135
193,853.8472,0.115104627
194,855.666,0.116033627
195,857.4848,0.117114922
196,859.3036,0.118211446
197,861.1224,0.119155676
198,862.9412,0.119734397
199,864.76,0.120785233
200,866.5788,0.121896988
201,868.3976,0.122947824
202,870.2164,0.124105266
203,872.0352,0.12523225
204,873.854,0.125780512
205,875.6728,0.126846578
206,877.4916,0.127806037
207,879.3104,0.129009168
208,881.1292,0.129938168
209,882.948,0.130547349
210,884.7668,0.13173525
211,886.5856,0.133044988
212,888.4044,0.134339496
213,890.2232,0.135375103
214,892.042,0.136471627
215,893.8608,0.136943742
216,895.6796,0.137887972
217,897.4984,0.138999726
218,899.3172,0.140141939
219,901.136,0.141070939
220,902.9548,0.14166489
221,904.7736,0.142822333
222,906.5924,0.144177759
223,908.4112,0.145609333
224,910.23,0.146979988
225,912.0488,0.148106972
226,913.8676,0.148700923
227,915.6864,0.149782218
228,917.5052,0.150741677
229,919.324,0.151762054
230,921.1428,0.15282812
231,922.9616,0.153482989
232,924.7804,0.154503366
233,926.5992,0.156102464
234,928.418,0.157427431
235,930.2368,0.15872194
236,932.0556,0.160031677
237,933.8744,0.160640858
238,935.6932,0.161706923
239,937.512,0.162940514
240,939.3308,0.164067497
241,941.1496,0.165392464
242,942.9684,0.166032104
243,944.7872,0.167280924
244,946.606,0.168544973
245,948.4248,0.169946088
246,950.2436,0.171164448
247,952.0624,0.172428497
248,953.8812,0.173098596
249,955.7,0.174606317
250,957.5188,0.175687612
251,959.3376,0.177058268
252,961.1564,0.178322317
253,962.9752,0.179007645
254,964.794,0.180347842
255,966.6128,0.181733727
256,968.4316,0.183013006
257,970.2504,0.18442935
258,972.0692,0.185510645
259,973.888,0.186058908
260,975.7068,0.187399105
261,977.5256,0.188678383
262,979.3444,0.189957662
263,981.1632,0.191374006
264,982.982,0.19187658
265,984.8008,0.193079711
266,986.6196,0.194526515
267,988.4384,0.19589717
268,990.2572,0.197176449
269,992.076,0.198212056
270,993.8948,0.198912613
271,995.7136,0.200268039
272,997.5324,0.201821449
273,999.3512,0.203527154
274,1001.17,0.204791203
275,1002.9888,0.205583138
276,1004.8076,0.206892876
277,1006.6264,0.208172154
278,1008.4452,0.209466663
279,1010.264,0.210761171
280,1012.0828,0.212070909
281,1013.9016,0.212436417
282,1015.7204,0.214005056
283,1017.5392,0.215208187
284,1019.358,0.216563614
285,1021.1768,0.218299778
286,1022.9956,0.219091712
287,1024.8144,0.220675581
288,1026.6332,0.222122384
289,1028.452,0.223416893
290,1030.2708,0.224757089
291,1032.0896,0.225929762
292,1033.9084,0.226736925
293,1035.7272,0.22815327
294,1037.546,0.229660991
295,1039.3648,0.231321008
296,1041.1836,0.232737352
297,1043.0024,0.233970942
298,1044.8212,0.234595352
299,1046.64,0.236042155
300,1048.4588,0.237245286
301,1050.2776,0.238768237
302,1052.0964,0.240352106
303,1053.9152,0.240946057
304,1055.734,0.242560385
305,1057.5528,0.244387926
306,1059.3716,0.245895647
307,1061.1904,0.247296762
308,1063.0092,0.248743566
309,1064.828,0.249367975
310,1066.6468,0.250799549
311,1068.4656,0.252231123
312,1070.2844,0.253723615
313,1072.1032,0.255139959
314,1073.922,0.255947123
315,1075.7408,0.257363467
316,1077.5596,0.258871189
317,1079.3784,0.260759648
318,1081.1972,0.262343517
319,1083.016,0.26379032
320,1084.8348,0.264643173
321,1086.6536,0.266211812
322,1088.4724,0.267673845
323,1090.2912,0.269181566
324,1092.11,0.27093296
325,1093.9288,0.271709665
326,1095.7476,0.273384911
327,1097.5664,0.274801255
328,1099.3852,0.276156681
329,1101.204,0.277603485
330,1103.0228,0.279080747
331,1104.8416,0.27991837
332,1106.6604,0.281532698
333,1108.4792,0.282735829
334,1110.298,0.284380616
335,1112.1168,0.285857878
336,1113.9356,0.286512747
337,1115.7544,0.288264141
338,1117.5732,0.289878469
339,1119.392,0.291492796
340,1121.2108,0.293030977
341,1123.0296,0.294569157
342,1124.8484,0.295163108
343,1126.6672,0.296686059
344,1128.486,0.298117633
345,1130.3048,0.299412141
346,1132.1236,0.300935092
347,1133.9424,0.301666108
348,1135.7612,0.302930157
349,1137.58,0.304544485
350,1139.3988,0.306113125
351,1141.2176,0.307910207
352,1143.0364,0.309235174
353,1144.8552,0.309905272
354,1146.674,0.311321617
355,1148.4928,0.31276842
356,1150.3116,0.314428437
357,1152.1304,0.315905699
358,1153.9492,0.316560568
359,1155.768,0.317976912
360,1157.5868,0.319332338
361,1159.4056,0.320977125
362,1161.2244,0.322149797
363,1163.0432,0.323657519
364,1164.862,0.324358076
365,1166.6808,0.325896257
366,1168.4996,0.327388748
367,1170.3184,0.328789863
368,1172.1372,0.33011483
369,1173.956,0.330937224
370,1175.7748,0.332444945
371,1177.5936,0.333769913
372,1179.4124,0.335323322
373,1181.2312,0.33664829
374,1183.05,0.338079864
375,1184.8688,0.338749962
376,1186.6876,0.34004447
377,1188.5064,0.341399896
378,1190.3252,0.34313606
379,1192.144,0.344856995
380,1193.9628,0.345588011
381,1195.7816,0.34688252
382,1197.6004,0.348329323
383,1199.4192,0.349760897
384,1201.238,0.351070634
385,1203.0568,0.352334684
386,1204.8756,0.353004782
387,1206.6944,0.354329749
388,1208.5132,0.355639487
389,1210.332,0.356918766
390,1212.1508,0.358411258
391,1213.9696,0.359111815
392,1215.7884,0.360558618
393,1217.6072,0.361883586
394,1219.426,0.363010569
395,1221.2448,0.364396455
396,1223.0636,0.365751881
397,1224.8824,0.366543815
398,1226.7012,0.367990619
399,1228.52,0.369208979
400,1230.3388,0.370564406
401,1232.1576,0.371782766
402,1233.9764,0.372376717
403,1235.7952,0.373640766
404,1237.614,0.375133258
405,1239.4328,0.376382078
406,1241.2516,0.377600439
407,1243.0704,0.378894947
408,1244.8892,0.379397521
409,1246.708,0.380829094
410,1248.5268,0.382032226
411,1250.3456,0.383311504
412,1252.1644,0.384803996
413,1253.9832,0.385382718
414,1255.802,0.386601078
415,1257.6208,0.387728062
416,1259.4396,0.389190095
417,1261.2584,0.390515062
418,1263.0772,0.391748652
419,1264.896,0.392327374
420,1266.7148,0.393728488
421,1268.5336,0.394779324
422,1270.3524,0.395951997
423,1272.1712,0.397200816
424,1273.99,0.397764308
425,1275.8088,0.39893698
426,1277.6276,0.400109652
427,1279.4464,0.401069112
428,1281.2652,0.402074259
429,1283.084,0.403140325
430,1284.9028,0.4039018
431,1286.7216,0.404952636
432,1288.5404,0.406033931
433,1290.3592,0.407267522
434,1292.178,0.408028997
435,1293.9968,0.408501112
436,1295.8156,0.40978039
437,1297.6344,0.410907374
438,1299.4532,0.412080046
439,1301.272,0.413465932
440,1303.0908,0.414562456
441,1304.9096,0.415141178
442,1306.7284,0.416085407
443,1308.5472,0.41724285
444,1310.366,0.418293686
445,1312.1848,0.419435899
446,1314.0036,0.42033444
447,1315.8224,0.421126374
448,1317.6412,0.42219244
449,1319.46,0.42344126
450,1321.2788,0.424476866
451,1323.0976,0.425634309
452,1324.9164,0.426258719
453,1326.7352,0.427446621
454,1328.554,0.428588834
455,1330.3728,0.42963967
456,1332.1916,0.430522981
457,1334.0104,0.431634735
458,1335.8292,0.432137309
459,1337.648,0.433066309
460,1339.4668,0.434010539
461,1341.2856,0.435167981
462,1343.1044,0.436173129
463,1344.9232,0.436492949
464,1346.742,0.437513326
465,1348.5608,0.438685998
466,1350.3796,0.439767293
467,1352.1984,0.44049831
468,1354.0172,0.441610064
469,1355.836,0.441975572
470,1357.6548,0.443178703
471,1359.4736,0.444122933
472,1361.2924,0.445265146
473,1363.1112,0.446331211
474,1364.93,0.446849015
475,1366.7488,0.447762785
476,1368.5676,0.448813621
477,1370.3864,0.44977308
478,1372.2052,0.450747769
479,1374.024,0.451676769
480,1375.8428,0.452042277
481,1377.6616,0.453047425
482,1379.4804,0.454052572
483,1381.2992,0.454814048
484,1383.118,0.455864884
485,1384.9368,0.456245622
486,1386.7556,0.45722031
487,1388.5744,0.458286376
488,1390.3932,0.459321982
489,1392.212,0.4603119
490,1394.0308,0.461134294
491,1395.8496,0.461545491
492,1397.6684,0.462428802
493,1399.4872,0.463479638
494,1401.306,0.46434772
495,1403.1248,0.465413786
496,1404.9436,0.465794523
497,1406.7624,0.466814901
498,1408.5812,0.467896196
499,1410.4,0.468794737
500,1412.2188,0.469693278
501,1414.0376,0.470652737
502,1415.8564,0.471063933
503,1417.6752,0.471947245
504,1419.494,0.472830556
505,1421.3128,0.47365295
506,1423.1316,0.474368737
507,1424.9504,0.47490177
508,1426.7692,0.475724163
509,1428.588,0.476714081
510,1430.4068,0.477719229
511,1432.2256,0.478709147
512,1434.0444,0.479409704
513,1435.8632,0.479790442
514,1437.682,0.480628065
515,1439.5008,0.481328622
516,1441.3196,0.482211934
517,1443.1384,0.483232311
518,1444.9572,0.483658737
519,1446.776,0.48449636
520,1448.5948,0.485486278
521,1450.4136,0.486613262
522,1452.2324,0.487527032
523,1454.0512,0.488486491
524,1455.87,0.488989065
525,1457.6888,0.489902836
526,1459.5076,0.490664311
527,1461.3264,0.491501934
528,1463.1452,0.492278639
529,1464.964,0.492507082
530,1466.7828,0.493253328
531,1468.6016,0.494060492
532,1470.4204,0.494806738
533,1472.2392,0.495629131
534,1474.058,0.496314459
535,1475.8768,0.496649508
536,1477.6956,0.497578508
537,1479.5144,0.498339984
538,1481.3332,0.499147148
539,1483.152,0.499969541
540,1484.9708,0.500395967
541,1486.7896,0.501126984
542,1488.6084,0.501858
543,1490.4272,0.502543328
544,1492.246,0.50339618
545,1494.0648,0.504142426
546,1495.8836,0.504462246
547,1497.7024,0.505238951
548,1499.5212,0.506137492
549,1501.34,0.506868508
550,1503.1588,0.507675672
551,1504.9776,0.50805641
552,1506.7964,0.508772197
553,1508.6152,0.50960982
554,1510.434,0.510523591
555,1512.2528,0.511437361
556,1514.0716,0.512122689
557,1515.8904,0.512503427
558,1517.7092,0.513264902
559,1519.528,0.513858853
560,1521.3468,0.514711705
561,1523.1656,0.515397033
562,1524.9844,0.515701623
563,1526.8032,0.516584935
564,1528.622,0.517209345
565,1530.4408,0.517711919
566,1532.2596,0.518184033
567,1534.0784,0.519021656
568,1535.8972,0.519402394
569,1537.716,0.520209558
570,1539.5348,0.520788279
571,1541.3536,0.521580214
572,1543.1724,0.522463525
573,1544.9912,0.522966099
574,1546.81,0.523788493
575,1548.6288,0.524519509
576,1550.4476,0.525341902
577,1552.2664,0.525996771
578,1554.0852,0.526803935
579,1555.904,0.527123755
580,1557.7228,0.527687247
581,1559.5416,0.528281198
582,1561.3604,0.528966526
583,1563.1792,0.529682312
584,1564.998,0.530108739
585,1566.8168,0.530839755
586,1568.6356,0.531555542
587,1570.4544,0.531981968
588,1572.2732,0.532423624
589,1574.092,0.533124181
590,1575.9108,0.533520149
591,1577.7296,0.533992263
592,1579.5484,0.534586214
593,1581.3672,0.535362919
594,1583.186,0.535865493
595,1585.0048,0.536428985
596,1586.8236,0.536779264
597,1588.6424,0.537464591
598,1590.4612,0.538058542
599,1592.28,0.538454509
600,1594.0988,0.539018001
601,1595.9176,0.539383509
602,1597.7364,0.53999269
603,1599.5552,0.540754165
604,1601.374,0.5415461
605,1603.1928,0.542216198
606,1605.0116,0.542962444
607,1606.8304,0.543236575
608,1608.6492,0.543754378
609,1610.468,0.544500624
610,1612.2868,0.545094575
611,1614.1056,0.545536231
612,1615.9244,0.545825592
613,1617.7432,0.546389083
614,1619.562,0.547089641
615,1621.3808,0.547698821
616,1623.1996,0.548323231
617,1625.0184,0.5489781
618,1626.8372,0.54928269
619,1628.656,0.549739575
620,1630.4748,0.550379215
621,1632.2936,0.55115592
622,1634.1124,0.551673723
623,1635.9312,0.552024002
624,1637.75,0.552587494
625,1639.5688,0.553090067
626,1641.3876,0.553501264
627,1643.2064,0.554217051
628,1645.0252,0.554765313
629,1646.844,0.555054674
630,1648.6628,0.555587707
631,1650.4816,0.556151199
632,1652.3004,0.556806067
633,1654.1192,0.557415248
634,1655.938,0.557689379
635,1657.7568,0.558222412
636,1659.5756,0.558801133
637,1661.3944,0.559395084
638,1663.2132,0.559958576
639,1665.032,0.560385002
640,1666.8508,0.560674363
641,1668.6696,0.561237854
642,1670.4884,0.561740428
643,1672.3072,0.56230392
644,1674.126,0.562821723
645,1675.9448,0.563126314
646,1677.7636,0.563781182
647,1679.5824,0.564390363
648,1681.4012,0.564847248
649,1683.22,0.565532576
650,1685.0388,0.566248363
651,1686.8576,0.566507264
652,1688.6764,0.567131674
653,1690.4952,0.567603789
654,1692.314,0.568212969
655,1694.1328,0.568669855
656,1695.9516,0.56911151
657,1697.7704,0.569827297
658,1699.5892,0.570558314
659,1701.408,0.571015199
660,1703.2268,0.571670068
661,1705.0456,0.572264019
662,1706.8644,0.572416314
663,1708.6832,0.57285797
664,1710.502,0.573330084
665,1712.3208,0.573954494
666,1714.1396,0.574487527
667,1715.9584,0.574761658
668,1717.7772,0.575401298
669,1719.596,0.575888642
670,1721.4148,0.576284609
671,1723.2336,0.57686333
672,1725.0524,0.577381134
673,1726.8712,0.577579117
674,1728.69,0.578096921
675,1730.5088,0.578629953
676,1732.3276,0.579254363
677,1734.1464,0.579711249
678,1735.9652,0.579894003
679,1737.784,0.580427035
680,1739.6028,0.580868691
681,1741.4216,0.581569249
682,1743.2404,0.582087052
683,1745.0592,0.582620085
684,1746.878,0.582955134
685,1748.6968,0.583564314
686,1750.5156,0.584143036
687,1752.3344,0.584858822
688,1754.1532,0.585452773
689,1755.972,0.585574609
690,1757.7908,0.586138101
691,1759.6096,0.586610216
692,1761.4284,0.587128019
693,1763.2472,0.58772197
694,1765.066,0.588300691
695,1766.8848,0.588559593
696,1768.7036,0.589031708
697,1770.5224,0.5895952
698,1772.3412,0.590280528
699,1774.16,0.590752642
700,1775.9788,0.590981085
701,1777.7976,0.591407511
702,1779.6164,0.591879626
703,1781.4352,0.592397429
704,1783.254,0.592915233
705,1785.0728,0.593372118
706,1786.8916,0.593493954
707,1788.7104,0.594087905
708,1790.5292,0.594483872
709,1792.348,0.595184429
710,1794.1668,0.595671774
711,1795.9856,0.595976364
712,1797.8044,0.596357102
713,1799.6232,0.596920593
714,1801.442,0.597499315
715,1803.2608,0.597971429
716,1805.0796,0.598474003
717,1806.8984,0.598687216
718,1808.7172,0.59918979
719,1810.536,0.599707593
720,1812.3548,0.600271085
721,1814.1736,0.60075843
722,1815.9924,0.600971643
723,1817.8112,0.60136761
724,1819.63,0.601778807
725,1821.4488,0.602220462
726,1823.2676,0.602860102
727,1825.0864,0.603256069
728,1826.9052,0.603484512
729,1828.724,0.603987085
730,1830.5428,0.604398282
731,1832.3616,0.604839938
732,1834.1804,0.605190217
733,1835.9992,0.605433889
734,1837.818,0.605997381
735,1839.6368,0.606576102
736,1841.4556,0.607063446
737,1843.2744,0.607535561
738,1845.0932,0.608053364
739,1846.912,0.608327495
740,1848.7308,0.608708233
741,1850.5496,0.609028053
742,1852.3684,0.609484938
743,1854.1872,0.61004843
744,1856.006,0.610551004
745,1857.8248,0.610748987
746,1859.6436,0.611358168
747,1861.4624,0.611815053
748,1863.2812,0.612439463
749,1865.1,0.612774512
750,1866.9188,0.612957266
751,1868.7376,0.613292315
752,1870.5564,0.613794889
753,1872.3752,0.614221315
754,1874.194,0.614602053
755,1876.0128,0.615028479
756,1877.8316,0.615211233
757,1879.6504,0.615591971
758,1881.4692,0.616048856
759,1883.288,0.616520971
760,1885.1068,0.617069233
761,1886.9256,0.617282446
762,1888.7444,0.61778502
763,1890.5632,0.618226676
764,1892.382,0.618637873
765,1894.2008,0.619186135
766,1896.0196,0.619673479
767,1897.8384,0.61997807
768,1899.6572,0.620358807
769,1901.476,0.620800463
770,1903.2948,0.62119643
771,1905.1136,0.621546709
772,1906.9324,0.621744693
773,1908.7512,0.622155889
774,1910.57,0.62274984
775,1912.3888,0.623313332
776,1914.2076,0.623617922
777,1916.0264,0.623937742
778,1917.8452,0.624227102
779,1919.664,0.624821053
780,1921.4828,0.625171332
781,1923.3016,0.625628217
782,1925.1204,0.626024184
783,1926.9392,0.626404922
784,1928.758,0.626831348
785,1930.5768,0.627257775
786,1932.3956,0.62771466
787,1934.2144,0.628125857
788,1936.0332,0.628658889
789,1937.852,0.628887332
790,1939.6708,0.629344217
791,1941.4896,0.629801103
792,1943.3084,0.630242758
793,1945.1272,0.630714873
794,1946.946,0.630989004
795,1948.7648,0.631384972
796,1950.5836,0.63175048
797,1952.4024,0.632313972
798,1954.2212,0.632740398
799,1956.04,0.633105906
800,1957.8588,0.63330389
801,1959.6776,0.633791234
802,1961.4964,0.634278578
803,1963.3152,0.634765922
804,1965.134,0.635085742
805,1966.9528,0.635329414
806,1968.7716,0.635816759
807,1970.5904,0.636151808
808,1972.4092,0.636441168
809,1974.228,0.636806677
810,1976.0468,0.637339709
811,1977.8656,0.637537693
812,1979.6844,0.638070726
813,1981.5032,0.638466693
814,1983.322,0.638938808
815,1985.1408,0.639289087
816,1986.9596,0.639563218
817,1988.7784,0.640035332
818,1990.5972,0.64041607
819,1992.416,0.640918644
820,1994.2348,0.641299382
821,1996.0536,0.641801955
822,1997.8724,0.641999939
823,1999.6912,0.642548201
824,2001.51,0.642928939
825,2003.3288,0.643431513
826,2005.1476,0.643812251
827,2006.9664,0.644055923
828,2008.7852,0.644543267
829,2010.604,0.645000152
830,2012.4228,0.645487497
831,2014.2416,0.645944382
832,2016.0604,0.646431726
833,2017.8792,0.64662971
834,2019.698,0.647056136
835,2021.5168,0.647528251
836,2023.3356,0.648030825
837,2025.1544,0.648304956
838,2026.9732,0.648533398
839,2028.792,0.648944595
840,2030.6108,0.649325333
841,2032.4296,0.649843136
842,2034.2484,0.650482775
843,2036.0672,0.650878743
844,2037.886,0.651152874
845,2039.7048,0.651518382
846,2041.5236,0.651929579
847,2043.3424,0.652325546
848,2045.1612,0.652873808
849,2046.98,0.653041333
850,2048.7988,0.653513448
851,2050.6176,0.654000792
852,2052.4364,0.654427218
853,2054.2552,0.654914562
854,2056.074,0.655493284
855,2057.8928,0.655691267
856,2059.7116,0.656056776
857,2061.5304,0.656376595
858,2063.3492,0.656742103
859,2065.168,0.657077153
860,2066.9868,0.657183759
861,2068.8056,0.657640645
862,2070.6244,0.658036612
863,2072.4432,0.65838689
864,2074.262,0.658691481
865,2076.0808,0.659163595
866,2077.8996,0.659407268
867,2079.7184,0.65995553
868,2081.5372,0.660321038
869,2083.356,0.660671317
870,2085.1748,0.661112972
871,2086.9936,0.661265268
872,2088.8124,0.661661235
873,2090.6312,0.662026743
874,2092.45,0.662529317
875,2094.2688,0.662940514
876,2096.0876,0.663214645
877,2097.9064,0.663534464
878,2099.7252,0.663899973
879,2101.544,0.664235022
880,2103.3628,0.664676678
881,2105.1816,0.665011727
882,2107.0004,0.665407694
883,2108.8192,0.665590448
884,2110.638,0.665986415
885,2112.4568,0.666321464
886,2114.2756,0.666580366
887,2116.0944,0.667006792
888,2117.9132,0.667204776
889,2119.732,0.667585514
890,2121.5508,0.668133776
891,2123.3696,0.668605891
892,2125.1884,0.669047547
893,2127.0072,0.669428284
894,2128.826,0.669595809
895,2130.6448,0.669946088
896,2132.4636,0.670296366
897,2134.2824,0.670738022
898,2136.1012,0.67110353
899,2137.92,0.671271055
900,2139.7388,0.671575645
901,2141.5576,0.672078219
902,2143.3764,0.672382809
903,2145.1952,0.672717858
904,2147.014,0.673235661
905,2148.8328,0.673494563
906,2150.6516,0.673860071
907,2152.4704,0.674271268
908,2154.2892,0.674804301
909,2156.108,0.675352563
910,2157.9268,0.675641924
911,2159.7456,0.676053121
912,2161.5644,0.676449088
913,2163.3832,0.67667753
914,2165.202,0.677256252
915,2167.0208,0.67760653
916,2168.8396,0.677895891
917,2170.6584,0.678291858
918,2172.4772,0.678505071
919,2174.296,0.67887058
920,2176.1148,0.679236088
921,2177.9336,0.679312235
922,2179.7524,0.679769121
923,2181.5712,0.680149858
924,2183.39,0.680530596
925,2185.2088,0.681002711
926,2187.0276,0.681368219
927,2188.8464,0.68164235
928,2190.6652,0.682053547
929,2192.484,0.682403826
930,2194.3028,0.682799793
931,2196.1216,0.683180531
932,2197.9404,0.683363285
933,2199.7592,0.683683104
934,2201.578,0.684048613
935,2203.3968,0.684475039
936,2205.2156,0.684825318
937,2207.0344,0.685221285
938,2208.8532,0.685388809
939,2210.672,0.685784777
940,2212.4908,0.686089367
941,2214.3096,0.686561482
942,2216.1284,0.686957449
943,2217.9472,0.68723158
944,2219.766,0.687642777
945,2221.5848,0.688099662
946,2223.4036,0.688404252
947,2225.2224,0.688617465
948,2227.0412,0.688906826
949,2228.86,0.689059121
950,2230.6788,0.689424629
951,2232.4976,0.689820596
952,2234.3164,0.690201334
953,2236.1352,0.690490695
954,2237.954,0.690810514
955,2239.7728,0.691160793
956,2241.5916,0.691617678
957,2243.4104,0.691983187
958,2245.2292,0.692379154
959,2247.048,0.692729433
960,2248.8668,0.692957875
961,2250.6856,0.693399531
962,2252.5044,0.693795498
963,2254.3232,0.694176236
964,2256.142,0.694587433
965,2257.9608,0.694846334
966,2259.7796,0.695348908
967,2261.5984,0.695744875
968,2263.4172,0.696064695
969,2265.236,0.696399744
970,2267.0548,0.696734793
971,2268.8736,0.69682617
972,2270.6924,0.69716122
973,2272.5112,0.697618105
974,2274.33,0.698029302
975,2276.1488,0.698501416
976,2277.9676,0.698608023
977,2279.7864,0.699064908
978,2281.6052,0.699384728
979,2283.424,0.699780695
980,2285.2428,0.700207121
981,2287.0616,0.700511711
982,2288.8804,0.700664007
983,2290.6992,0.700983826
984,2292.518,0.701379793
985,2294.3368,0.701775761
986,2296.1556,0.702202187
987,2297.9744,0.702506777
988,2299.7932,0.702948433
989,2301.612,0.703161646
990,2303.4308,0.703390089
991,2305.2496,0.703572843
992,2307.0684,0.703907892
993,2308.8872,0.704029728
994,2310.706,0.704258171
995,2312.5248,0.704684597
996,2314.3436,0.705004417
997,2316.1624,0.705400384
998,2317.9812,0.705491761
999,2319.8,0.705979105
1000,2321.6188,0.706359843
1001,2323.4376,0.706710122
1002,2325.2564,0.707121318
1003,2327.0752,0.707410679
1004,2328.894,0.707486826
1005,2330.7128,0.708019859
1006,2332.5316,0.708446286
1007,2334.3504,0.708842253
1008,2336.1692,0.709177302
1009,2337.988,0.709436204
1010,2339.8068,0.709771253
1011,2341.6256,0.710228138
1012,2343.4444,0.710654564
1013,2345.2632,0.711080991
1014,2347.082,0.711431269
1015,2348.9008,0.711659712
1016,2350.7196,0.712070909
1017,2352.5384,0.712436417
1018,2354.3572,0.712741007
1019,2356.176,0.713045597
1020,2357.9948,0.71325881
1021,2359.8136,0.713532941
1022,2361.6324,0.713974597
1023,2363.4512,0.714218269
1024,2365.27,0.714614237
1025,2367.0888,0.714979745
1026,2368.9076,0.715208187
1027,2370.7264,0.715512778
1028,2372.5452,0.715954433
1029,2374.364,0.716304712
1030,2376.1828,0.716624532
1031,2378.0016,0.716837745
1032,2379.8204,0.717005269
1033,2381.6392,0.717355548
1034,2383.458,0.717690597
1035,2385.2768,0.718056106
1036,2387.0956,0.718497761
1037,2388.9144,0.718650056
1038,2390.7332,0.718969876
1039,2392.552,0.719320155
1040,2394.3708,0.719579056
1041,2396.1896,0.71976181
1042,2398.0084,0.720066401
1043,2399.8272,0.720264384
1044,2401.646,0.720584204
1045,2403.4648,0.720995401
1046,2405.2836,0.721406597
1047,2407.1024,0.721756876
1048,2408.9212,0.721970089
1049,2410.74,0.72225945
1050,2412.5588,0.722548811
1051,2414.3776,0.722853401
1052,2416.1964,0.723127532
1053,2418.0152,0.723447352
1054,2419.834,0.72350827
1055,2421.6528,0.723873778
1056,2423.4716,0.724239286
1057,2425.2904,0.724513417
1058,2427.1092,0.724970302
1059,2428.928,0.725183516
1060,2430.7468,0.725533794
1061,2432.5656,0.725762237
1062,2434.3844,0.726112516
1063,2436.2032,0.726478024
1064,2438.022,0.726813073
1065,2439.8408,0.726980598
1066,2441.6596,0.727239499
1067,2443.4784,0.727650696
1068,2445.2972,0.727940057
1069,2447.116,0.728259876
1070,2448.9348,0.72844263
1071,2450.7536,0.72876245
1072,2452.5724,0.729097499
1073,2454.3912,0.729325942
1074,2456.21,0.729660991
1075,2458.0288,0.729889434
1076,2459.8476,0.730117876
1077,2461.6664,0.730483385
1078,2463.4852,0.730818434
1079,2465.304,0.731138253
1080,2467.1228,0.731442844
1081,2468.9416,0.73156468
1082,2470.7604,0.731899729
1083,2472.5792,0.732280467
1084,2474.398,0.732706893
1085,2476.2168,0.733041942
1086,2478.0356,0.733300844
1087,2479.8544,0.733453139
1088,2481.6732,0.733803418
1089,2483.492,0.73404709
1090,2485.3108,0.73435168
1091,2487.1296,0.73465627
1092,2488.9484,0.734793336
1093,2490.7672,0.735158844
1094,2492.586,0.7356005
1095,2494.4048,0.73588986
1096,2496.2236,0.736285827
1097,2498.0424,0.73651427
1098,2499.8612,0.736605647
1099,2501.68,0.736925467
1100,2503.4988,0.73713868
1101,2505.3176,0.737534647
1102,2507.1364,0.737732631
1103,2508.9552,0.737884926
1104,2510.774,0.738280893
1105,2512.5928,0.738509336
1106,2514.4116,0.738798696
1107,2516.2304,0.739042368
1108,2518.0492,0.7393165
1109,2519.868,0.739438336
1110,2521.6868,0.739742926
1111,2523.5056,0.740108434
1112,2525.3244,0.740367336
1113,2527.1432,0.740641467
1114,2528.962,0.74086991
1115,2530.7808,0.741189729
1116,2532.5996,0.741418172
1117,2534.4184,0.741829369
1118,2536.2372,0.742164418
1119,2538.056,0.742469008
1120,2539.8748,0.742743139
1121,2541.6936,0.743047729
1122,2543.5124,0.743260942
1123,2545.3312,0.743611221
1124,2547.15,0.743839664
1125,2548.9688,0.744007188
1126,2550.7876,0.744327008
1127,2552.6064,0.744540221
1128,2554.4252,0.744768664
1129,2556.244,0.74521032
1130,2558.0628,0.745469221
1131,2559.8816,0.745560598
1132,2561.7004,0.745849959
1133,2563.5192,0.746185008
1134,2565.338,0.746565746
1135,2567.1568,0.746809418
1136,2568.9756,0.746946484
1137,2570.7944,0.747296762
1138,2572.6132,0.747449057
1139,2574.432,0.747707959
1140,2576.2508,0.748012549
1141,2578.0696,0.748423746
1142,2579.8884,0.748576041
1143,2581.7072,0.748834943
1144,2583.526,0.749261369
1145,2585.3448,0.749596418
1146,2587.1636,0.749901008
1147,2588.9824,0.750038074
1148,2590.8012,0.7504645
1149,2592.62,0.750753861
1150,2594.4388,0.750921385
1151,2596.2576,0.751241205
1152,2598.0764,0.751545795
1153,2599.8952,0.751652402
1154,2601.714,0.752033139
1155,2603.5328,0.7523225
1156,2605.3516,0.752535713
1157,2607.1704,0.752779385
1158,2608.9892,0.752916451
1159,2610.808,0.753236271
1160,2612.6268,0.75355609
1161,2614.4456,0.753814992
1162,2616.2644,0.754150041
1163,2618.0832,0.754408943
1164,2619.902,0.754606926
1165,2621.7208,0.754957205
1166,2623.5396,0.755277025
1167,2625.3584,0.755520697
1168,2627.1772,0.755810058
1169,2628.996,0.755901435
1170,2630.8148,0.756236484
1171,2632.6336,0.756480156
1172,2634.4524,0.756769517
1173,2636.2712,0.757058877
1174,2638.09,0.75727209
1175,2639.9088,0.757393926
1176,2641.7276,0.757683287
1177,2643.5464,0.757972648
1178,2645.3652,0.758140172
1179,2647.184,0.758414304
1180,2649.0028,0.758642746
1181,2650.8216,0.758810271
1182,2652.6404,0.759099631
1183,2654.4592,0.759373763
1184,2656.278,0.759586976
1185,2658.0968,0.759845877
1186,2659.9156,0.759998172
1187,2661.7344,0.760317992
1188,2663.5532,0.760576894
1189,2665.372,0.760972861
1190,2667.1908,0.761262222
1191,2669.0096,0.761551582
1192,2670.8284,0.761673418
1193,2672.6472,0.761856173
1194,2674.466,0.762038927
1195,2676.2848,0.76225214
1196,2678.1036,0.762617648
1197,2679.9224,0.762800402
1198,2681.7412,0.763089763
1199,2683.56,0.763409582
1200,2685.3788,0.763668484
1201,2687.1976,0.763988304
1202,2689.0164,0.764201517
1203,2690.8352,0.764277664
1204,2692.654,0.764612714
1205,2694.4728,0.764932533
1206,2696.2916,0.765267582
1207,2698.1104,0.765496025
1208,2699.9292,0.765633091
1209,2701.748,0.76595291
1210,2703.5668,0.76628796
1211,2705.3856,0.766562091
1212,2707.2044,0.766775304
1213,2709.0232,0.767034205
1214,2710.842,0.767171271
1215,2712.6608,0.767552009
1216,2714.4796,0.767902287
1217,2716.2984,0.768161189
1218,2718.1172,0.768526697
1219,2719.936,0.768678992
1220,2721.7548,0.768907435
1221,2723.5736,0.769227255
1222,2725.3924,0.769531845
1223,2727.2112,0.769775517
1224,2729.03,0.769958271
1225,2730.8488,0.770064878
1226,2732.6676,0.770339009
1227,2734.4864,0.770582681
1228,2736.3052,0.770826353
1229,2738.124,0.771130943
1230,2739.9428,0.771283238
1231,2741.7616,0.77155737
1232,2743.5804,0.771785812
1233,2745.3992,0.772014255
1234,2747.218,0.77215132
1235,2749.0368,0.772547288
1236,2750.8556,0.772699583
1237,2752.6744,0.772973714
1238,2754.4932,0.773217386
1239,2756.312,0.773430599
1240,2758.1308,0.773765648
1241,2759.9496,0.773902714
1242,2761.7684,0.774176845
1243,2763.5872,0.774405288
1244,2765.406,0.77463373
1245,2767.2248,0.774786025
1246,2769.0436,0.775014468
1247,2770.8624,0.775212452
1248,2772.6812,0.775456124
1249,2774.5,0.775791173
1250,2776.3188,0.776080534
1251,2778.1376,0.776339435
1252,2779.9564,0.776461271
1253,2781.7752,0.776842009
1254,2783.594,0.777100911
1255,2785.4128,0.777222747
1256,2787.2316,0.777573025
1257,2789.0504,0.777877616
1258,2790.8692,0.778029911
1259,2792.688,0.778517255
1260,2794.5068,0.778867534
1261,2796.3256,0.779019829
1262,2798.1444,0.779202583
1263,2799.9632,0.779263501
1264,2801.782,0.779537632
1265,2803.6008,0.779750845
1266,2805.4196,0.779964058
1267,2807.2384,0.780131583
1268,2809.0572,0.780451403
1269,2810.876,0.780603698
1270,2812.6948,0.780801681
1271,2814.5136,0.781045353
1272,2816.3324,0.781319485
1273,2818.1512,0.781608845
1274,2819.97,0.781684993
1275,2821.7888,0.781943894
1276,2823.6076,0.782187567
1277,2825.4264,0.782431239
1278,2827.2452,0.782827206
1279,2829.064,0.783268862
1280,2830.8828,0.783345009
1281,2832.7016,0.783588681
1282,2834.5204,0.783893272
1283,2836.3392,0.784152173
1284,2838.158,0.784441534
1285,2839.9768,0.78454814
1286,2841.7956,0.784928878
1287,2843.6144,0.78517255
1288,2845.4332,0.785461911
1289,2847.252,0.785751272
1290,2849.0708,0.78611678
1291,2850.8896,0.786299534
1292,2852.7084,0.786451829
1293,2854.5272,0.786771649
1294,2856.346,0.787137157
1295,2858.1648,0.78735037
1296,2859.9836,0.787563583
1297,2861.8024,0.787792026
1298,2863.6212,0.788050927
1299,2865.44,0.788370747
1300,2867.2588,0.788751485
1301,2869.0776,0.788979928
1302,2870.8964,0.789101764
1303,2872.7152,0.789391124
1304,2874.534,0.789589108
1305,2876.3528,0.78984801
1306,2878.1716,0.790061223
1307,2879.9904,0.790198288
1308,2881.8092,0.790502878
1309,2883.628,0.790853157
1310,2885.4468,0.791249124
1311,2887.2656,0.791675551
1312,2889.0844,0.79199537
1313,2890.9032,0.792117206
1314,2892.722,0.79231519
1315,2894.5408,0.79263501
1316,2896.3596,0.7929396
1317,2898.1784,0.793213731
1318,2899.9972,0.793381256
1319,2901.816,0.793624928
1320,2903.6348,0.794081813
1321,2905.4536,0.794295026
1322,2907.2724,0.794508239
1323,2909.0912,0.794675764
1324,2910.91,0.794828059
1325,2912.7288,0.795071731
1326,2914.5476,0.795315403
1327,2916.3664,0.795513387
1328,2918.1852,0.795787518
1329,2920.004,0.79603119
1330,2921.8228,0.796122567
1331,2923.6416,0.796381469
1332,2925.4604,0.796746977
1333,2927.2792,0.797021108
1334,2929.098,0.79726478
1335,2930.9168,0.797386616
1336,2932.7356,0.797675977
1337,2934.5544,0.797919649
1338,2936.3732,0.79820901
1339,2938.192,0.798528829
1340,2940.0108,0.798909567
1341,2941.8296,0.799061862
1342,2943.6484,0.799335993
1343,2945.4672,0.799701502
1344,2947.286,0.800036551
1345,2949.1048,0.800310682
1346,2950.9236,0.800432518
1347,2952.7424,0.800782797
1348,2954.5612,0.801178764
1349,2956.38,0.801437666
1350,2958.1988,0.801711797
1351,2960.0176,0.802001157
1352,2961.8364,0.802153453
1353,2963.6552,0.802442813
1354,2965.474,0.802640797
1355,2967.2928,0.803006305
1356,2969.1116,0.803265207
1357,2970.9304,0.803432731
1358,2972.7492,0.803615485
1359,2974.568,0.803737321
1360,2976.3868,0.803874387
1361,2978.2056,0.8040876
1362,2980.0244,0.804316043
1363,2981.8432,0.804422649
1364,2983.662,0.80469678
1365,2985.4808,0.805047059
1366,2987.2996,0.805305961
1367,2989.1184,0.805564862
1368,2990.9372,0.805717158
1369,2992.756,0.806006518
1370,2994.5748,0.806219731
1371,2996.3936,0.80657001
1372,2998.2124,0.806813682
1373,3000.0312,0.807011666
1374,3001.85,0.807163961
1375,3003.6688,0.807483781
1376,3005.4876,0.807742682
1377,3007.3064,0.808092961
1378,3009.1252,0.80842801
1379,3010.944,0.808565076
1380,3012.7628,0.808778289
1381,3014.5816,0.80905242
1382,3016.4004,0.809280863
1383,3018.2192,0.809494076
1384,3020.038,0.809692059
1385,3021.8568,0.809813895
1386,3023.6756,0.810088027
1387,3025.4944,0.810331699
1388,3027.3132,0.810575371
1389,3029.132,0.810834272
1390,3030.9508,0.810940879
1391,3032.7696,0.811108404
1392,3034.5884,0.811352076
1393,3036.4072,0.811595748
1394,3038.226,0.811991715
1395,3040.0448,0.812204928
1396,3041.8636,0.812402912
1397,3043.6824,0.812646584
1398,3045.5012,0.812935945
1399,3047.32,0.813133928
1400,3049.1388,0.813408059
1401,3050.9576,0.813529896
1402,3052.7764,0.813727879
1403,3054.5952,0.813986781
1404,3056.414,0.814199994
1405,3058.2328,0.814504584
1406,3060.0516,0.814778715
1407,3061.8704,0.814976699
1408,3063.6892,0.815357437
1409,3065.508,0.815601109
1410,3067.3268,0.815814322
1411,3069.1456,0.816118912
1412,3070.9644,0.816271207
1413,3072.7832,0.816591027
1414,3074.602,0.816834699
1415,3076.4208,0.817093601
1416,3078.2396,0.817322043
1417,3080.0584,0.817550486
1418,3081.8772,0.817702781
1419,3083.696,0.817931224
1420,3085.5148,0.81803783
1421,3087.3336,0.81834242
1422,3089.1524,0.818586092
1423,3090.9712,0.818753617
1424,3092.79,0.819027748
1425,3094.6088,0.819256191
1426,3096.4276,0.819560781
1427,3098.2464,0.819789224
1428,3100.0652,0.820063355
1429,3101.884,0.820169961
1430,3103.7028,0.820322256
1431,3105.5216,0.820596388
1432,3107.3404,0.820870519
1433,3109.1592,0.821205568
1434,3110.978,0.821342633
1435,3112.7968,0.821586306
1436,3114.6156,0.821936584
1437,3116.4344,0.822241174
1438,3118.2532,0.822637142
1439,3120.072,0.822911273
1440,3121.8908,0.823017879
1441,3123.7096,0.823337699
1442,3125.5284,0.82361183
1443,3127.3472,0.82391642
1444,3129.166,0.824205781
1445,3130.9848,0.824281929
1446,3132.8036,0.824586519
1447,3134.6224,0.82487588
1448,3136.4412,0.82516524
1449,3138.26,0.825424142
1450,3140.0788,0.825683043
1451,3141.8976,0.825850568
1452,3143.7164,0.82610947
1453,3145.5352,0.826368371
1454,3147.354,0.826627273
1455,3149.1728,0.826931863
1456,3150.9916,0.82703847
1457,3152.8104,0.82734306
1458,3154.6292,0.827617191
1459,3156.448,0.827937011
1460,3158.2668,0.82827206
1461,3160.0856,0.828454814
1462,3161.9044,0.828500503
1463,3163.7232,0.828728945
1464,3165.542,0.829048765
1465,3167.3608,0.829277208
1466,3169.1796,0.829612257
1467,3170.9984,0.829673175
1468,3172.8172,0.829992994
1469,3174.636,0.83011483
1470,3176.4548,0.83043465
1471,3178.2736,0.830693552
1472,3180.0924,0.830967683
1473,3181.9112,0.831043831
1474,3183.73,0.831241814
1475,3185.5488,0.831546404
1476,3187.3676,0.831805306
1477,3189.1864,0.832064208
1478,3191.0052,0.832216503
1479,3192.824,0.832323109
1480,3194.6428,0.832505863
1481,3196.4616,0.832734306
1482,3198.2804,0.833130273
1483,3200.0992,0.83352624
1484,3201.918,0.833708995
1485,3203.7368,0.834013585
1486,3205.5556,0.834226798
1487,3207.3744,0.83445524
1488,3209.1932,0.83477506
1489,3211.012,0.835140568
1490,3212.8308,0.835247175
1491,3214.6496,0.835445159
1492,3216.4684,0.83570406
1493,3218.2872,0.835993421
1494,3220.106,0.836160945
1495,3221.9248,0.836252323
1496,3223.7436,0.836480765
1497,3225.5624,0.836815814
1498,3227.3812,0.837059486
1499,3229.2,0.837287929
1500,3231.0188,0.837592519
1501,3232.8376,0.837714355
1502,3234.6564,0.837912339
1503,3236.4752,0.838247388
1504,3238.294,0.83849106
1505,3240.1128,0.838673814
1506,3241.9316,0.83881088
1507,3243.7504,0.839069782
1508,3245.5692,0.839496208
1509,3247.388,0.839800798
1510,3249.2068,0.840090159
1511,3251.0256,0.840303372
1512,3252.8444,0.840440437
1513,3254.6632,0.840714569
1514,3256.482,0.840912552
1515,3258.3008,0.841201913
1516,3260.1196,0.841445585
1517,3261.9384,0.841582651
1518,3263.7572,0.841887241
1519,3265.576,0.842191831
1520,3267.3948,0.842389815
1521,3269.2136,0.842618257
1522,3271.0324,0.842968536
1523,3272.8512,0.84315129
1524,3274.67,0.843394962
1525,3276.4888,0.843623405
1526,3278.3076,0.843851847
1527,3280.1264,0.844004142
1528,3281.9452,0.84408029
1529,3283.764,0.844415339
1530,3285.5828,0.8447047
1531,3287.4016,0.844978831
1532,3289.2204,0.845222503
1533,3291.0392,0.845450946
1534,3292.858,0.845527093
1535,3294.6768,0.845785995
1536,3296.4956,0.845983979
1537,3298.3144,0.846334257
1538,3300.1332,0.8465627
1539,3301.952,0.846638847
1540,3303.7708,0.84688252
1541,3305.5896,0.847065274
1542,3307.4084,0.847324175
1543,3309.2272,0.847567847
1544,3311.046,0.84779629
1545,3312.8648,0.847948585
1546,3314.6836,0.848161798
1547,3316.5024,0.848451159
1548,3318.3212,0.84872529
1549,3320.14,0.848908044
1550,3321.9588,0.849075569
1551,3323.7776,0.849227864
1552,3325.5964,0.849578143
1553,3327.4152,0.849913192
1554,3329.234,0.850141634
1555,3331.0528,0.850461454
1556,3332.8716,0.850689897
1557,3334.6904,0.850964028
1558,3336.5092,0.851055405
1559,3338.328,0.851375225
1560,3340.1468,0.851649356
1561,3341.9656,0.851710274
1562,3343.7844,0.851984405
1563,3345.6032,0.852182389
1564,3347.422,0.852532667
1565,3349.2408,0.852730651
1566,3351.0596,0.852959094
1567,3352.8784,0.853111389
1568,3354.6972,0.853476897
1569,3356.516,0.853766258
1570,3358.3348,0.853979471
1571,3360.1536,0.854192684
1572,3361.9724,0.854284061
1573,3363.7912,0.854482044
1574,3365.61,0.854771405
1575,3367.4288,0.855106454
1576,3369.2476,0.855411044
1577,3371.0664,0.855715635
1578,3372.8852,0.85586793
1579,3374.704,0.856035454
1580,3376.5228,0.856263897
1581,3378.3416,0.856522799
1582,3380.1604,0.856842618
1583,3381.9792,0.856933995
1584,3383.798,0.857131979
1585,3385.6168,0.85742134
1586,3387.4356,0.857756389
1587,3389.2544,0.858060979
1588,3391.0732,0.858380799
1589,3392.892,0.858548323
1590,3394.7108,0.858746307
1591,3396.5296,0.859050897
1592,3398.3484,0.859446864
1593,3400.1672,0.859660077
1594,3401.986,0.859842831
1595,3403.8048,0.860086504
1596,3405.6236,0.860436782
1597,3407.4424,0.860619536
1598,3409.2612,0.860756602
1599,3411.08,0.860969815
1600,3412.8988,0.861061192
1601,3414.7176,0.861304864
1602,3416.5364,0.861594225
1603,3418.3552,0.861685602
1604,3420.174,0.86205111
1605,3421.9928,0.862142487
1606,3423.8116,0.862538455
1607,3425.6304,0.862736438
1608,3427.4492,0.86298011
1609,3429.268,0.863223782
1610,3431.0868,0.863391307
1611,3432.9056,0.863436996
1612,3434.7244,0.863665438
1613,3436.5432,0.863893881
1614,3438.362,0.864244159
1615,3440.1808,0.864503061
1616,3441.9996,0.864563979
1617,3443.8184,0.86485334
1618,3445.6372,0.86515793
1619,3447.456,0.865310225
1620,3449.2748,0.865492979
1621,3451.0936,0.86578234
1622,3452.9124,0.865934635
1623,3454.7312,0.866254455
1624,3456.55,0.866467668
1625,3458.3688,0.866650422
1626,3460.1876,0.866848405
1627,3462.0064,0.867092078
1628,3463.8252,0.867259602
1629,3465.644,0.867594651
1630,3467.4628,0.867868783
1631,3469.2816,0.868097225
1632,3471.1004,0.868279979
1633,3472.9192,0.868447504
1634,3474.738,0.868782553
1635,3476.5568,0.869041455
1636,3478.3756,0.869285127
1637,3480.1944,0.86949834
1638,3482.0132,0.869650635
1639,3483.832,0.869772471
1640,3485.6508,0.870000914
1641,3487.4696,0.870320733
1642,3489.2884,0.870762389
1643,3491.1072,0.870975602
1644,3492.926,0.871127897
1645,3494.7448,0.871295422
1646,3496.5636,0.871554324
1647,3498.3824,0.871737078
1648,3500.2012,0.871919832
1649,3502.02,0.872148274
1650,3503.8388,0.872315799
1651,3505.6576,0.872620389
1652,3507.4764,0.872879291
1653,3509.2952,0.873168652
1654,3511.114,0.873381865
1655,3512.9328,0.873473242
1656,3514.7516,0.873762602
1657,3516.5704,0.873899668
1658,3518.3892,0.874387012
1659,3520.208,0.874508848
1660,3522.0268,0.874691602
1661,3523.8456,0.87476775
1662,3525.6644,0.874935275
1663,3527.4832,0.875133258
1664,3529.302,0.875361701
1665,3531.1208,0.87571198
1666,3532.9396,0.875818586
1667,3534.7584,0.876077488
1668,3536.5772,0.876199324
1669,3538.396,0.876473455
1670,3540.2148,0.876762816
1671,3542.0336,0.876976029
1672,3543.8524,0.877113094
1673,3545.6712,0.877311078
1674,3547.49,0.87756998
1675,3549.3088,0.877905029
1676,3551.1276,0.878103012
1677,3552.9464,0.878209619
1678,3554.7652,0.878407603
1679,3556.584,0.878620816
1680,3558.4028,0.878894947
1681,3560.2216,0.879138619
1682,3562.0404,0.879367062
1683,3563.8592,0.879610734
1684,3565.678,0.879793488
1685,3567.4968,0.879976242
1686,3569.3156,0.880174226
1687,3571.1344,0.880494045
1688,3572.9532,0.880570193
1689,3574.772,0.880829094
1690,3576.5908,0.881027078
1691,3578.4096,0.881316439
1692,3580.2284,0.881529652
1693,3582.0472,0.881773324
1694,3583.866,0.881971308
1695,3585.6848,0.882291127
1696,3587.5036,0.882534799
1697,3589.3224,0.882915537
1698,3591.1412,0.883281045
1699,3592.96,0.883357193
1700,3594.7788,0.883600865
1701,3596.5976,0.883814078
1702,3598.4164,0.88405775
1703,3600.2352,0.884301422
1704,3602.054,0.884575554
1705,3603.8728,0.884758308
1706,3605.6916,0.884971521
1707,3607.5104,0.885276111
1708,3609.3292,0.885519783
1709,3611.148,0.885748226
1710,3612.9668,0.88591575
1711,3614.7856,0.886220341
1712,3616.6044,0.886403095
1713,3618.4232,0.886585849
1714,3620.242,0.886829521
1715,3622.0608,0.887027504
1716,3623.8796,0.887088423
1717,3625.6984,0.887362554
1718,3627.5172,0.887651914
1719,3629.336,0.887849898
1720,3631.1548,0.8881088
1721,3632.9736,0.888200177
1722,3634.7924,0.88841339
1723,3636.6112,0.88871798
1724,3638.43,0.888931193
1725,3640.2488,0.88902257
1726,3642.0676,0.889235783
1727,3643.8864,0.889372849
1728,3645.7052,0.889723128
1729,3647.524,0.890027718
1730,3649.3428,0.890301849
1731,3651.1616,0.890560751
1732,3652.9804,0.890697816
1733,3654.7992,0.891032865
1734,3656.618,0.891261308
1735,3658.4368,0.891444062
1736,3660.2556,0.891687734
1737,3662.0744,0.891916177
1738,3663.8932,0.892038013
1739,3665.712,0.892373062
1740,3667.5308,0.892494898
1741,3669.3496,0.892723341
1742,3671.1684,0.89304316
1743,3672.9872,0.893088849
1744,3674.806,0.89336298
1745,3676.6248,0.893637111
1746,3678.4436,0.893865554
1747,3680.2624,0.894078767
1748,3682.0812,0.89429198
1749,3683.9,0.894429046
1750,3685.7188,0.894718406
1751,3687.5376,0.89490116
1752,3689.3564,0.895144833
1753,3691.1752,0.895373275
1754,3692.994,0.895495111
1755,3694.8128,0.895799702
1756,3696.6316,0.89616521
1757,3698.4504,0.896408882
1758,3700.2692,0.896667783
1759,3702.088,0.896835308
1760,3703.9068,0.896972374
1761,3705.7256,0.897307423
1762,3707.5444,0.89770339
1763,3709.3632,0.897886144
1764,3711.182,0.898099357
1765,3713.0008,0.898266882
1766,3714.8196,0.898373488
1767,3716.6384,0.898678079
1768,3718.4572,0.89895221
1769,3720.276,0.899134964
1770,3722.0948,0.899393866
1771,3723.9136,0.899485243
1772,3725.7324,0.899820292
1773,3727.5512,0.900003046
1774,3729.37,0.9001858
1775,3731.1888,0.900444702
1776,3733.0076,0.900657915
1777,3734.8264,0.900734062
1778,3736.6452,0.900977734
1779,3738.464,0.901175718
1780,3740.2828,0.901297554
1781,3742.1016,0.901495538
1782,3743.9204,0.901632603
1783,3745.7392,0.901845816
1784,3747.558,0.902119948
1785,3749.3768,0.902409308
1786,3751.1956,0.902683439
1787,3753.0144,0.902911882
1788,3754.8332,0.903003259
1789,3756.652,0.903186013
1790,3758.4708,0.903399226
1791,3760.2896,0.903566751
1792,3762.1084,0.903749505
1793,3763.9272,0.90391703
1794,3765.746,0.904130243
1795,3767.5648,0.904343456
1796,3769.3836,0.904571899
1797,3771.2024,0.904800341
1798,3773.0212,0.904952636
1799,3774.84,0.905059243
1800,3776.6588,0.905241997
1801,3778.4776,0.905424751
1802,3780.2964,0.905698882
1803,3782.1152,0.905881636
1804,3783.934,0.905988243
1805,3785.7528,0.906231915
1806,3787.5716,0.906490817
1807,3789.3904,0.906825866
1808,3791.2092,0.907130456
1809,3793.028,0.907404587
1810,3794.8468,0.907556882
1811,3796.6656,0.907785325
1812,3798.4844,0.908089915
1813,3800.3032,0.908211751
1814,3802.122,0.908424964
1815,3803.9408,0.908501112
1816,3805.7596,0.908836161
1817,3807.5784,0.909155981
1818,3809.3972,0.909399653
1819,3811.216,0.909689013
1820,3813.0348,0.910039292
1821,3814.8536,0.91010021
1822,3816.6724,0.910374341
1823,3818.4912,0.910572325
1824,3820.31,0.910755079
1825,3822.1288,0.910861686
1826,3823.9476,0.911074899
1827,3825.7664,0.911318571
1828,3827.5852,0.911607932
1829,3829.404,0.911805915
1830,3831.2228,0.912095276
1831,3833.0416,0.912354177
1832,3834.8604,0.912399866
1833,3836.6792,0.912750145
1834,3838.498,0.912932899
1835,3840.3168,0.913146112
1836,3842.1356,0.913450702
1837,3843.9544,0.913633456
1838,3845.7732,0.913938046
1839,3847.592,0.914166489
1840,3849.4108,0.914349243
1841,3851.2296,0.914653833
1842,3853.0484,0.914988882
1843,3854.8672,0.91506503
1844,3856.686,0.915308702
1845,3858.5048,0.915445768
1846,3860.3236,0.915658981
1847,3862.1424,0.915765587
1848,3863.9612,0.915917882
1849,3865.78,0.916131096
1850,3867.5988,0.916329079
1851,3869.4176,0.916481374
1852,3871.2364,0.916664128
1853,3873.0552,0.916846883
1854,3874.874,0.916983948
1855,3876.6928,0.917166702
1856,3878.5116,0.917273309
1857,3880.3304,0.917471292
1858,3882.1492,0.917714965
1859,3883.968,0.917821571
1860,3885.7868,0.918004325
1861,3887.6056,0.91815662
1862,3889.4244,0.918354604
1863,3891.2432,0.918643965
1864,3893.062,0.918887637
1865,3894.8808,0.919039932
1866,3896.6996,0.919283604
1867,3898.5184,0.919512047
1868,3900.3372,0.919740489
1869,3902.156,0.92002985
1870,3903.9748,0.920090768
1871,3905.7936,0.920273522
1872,3907.6124,0.920547653
1873,3909.4312,0.920776096
1874,3911.25,0.920989309
1875,3913.0688,0.921126374
1876,3914.8876,0.921232981
1877,3916.7064,0.921415735
1878,3918.5252,0.921598489
1879,3920.344,0.921857391
1880,3922.1628,0.921994456
1881,3923.9816,0.922101063
1882,3925.8004,0.922268588
1883,3927.6192,0.922557948
1884,3929.438,0.922832079
1885,3931.2568,0.923045293
1886,3933.0756,0.923228047
1887,3934.8944,0.923258506
1888,3936.7132,0.92342603
1889,3938.532,0.923563096
1890,3940.3508,0.923806768
1891,3942.1696,0.923989522
1892,3943.9884,0.924126588
1893,3945.8072,0.92435503
1894,3947.626,0.924613932
1895,3949.4448,0.924766227
1896,3951.2636,0.92497944
1897,3953.0824,0.925268801
1898,3954.9012,0.925390637
1899,3956.72,0.925588621
1900,3958.5388,0.925801834
1901,3960.3576,0.925954129
1902,3962.1764,0.926121653
1903,3963.9952,0.926197801
1904,3965.814,0.926350096
1905,3967.6328,0.926487162
1906,3969.4516,0.926654686
1907,3971.2704,0.926867899
1908,3973.0892,0.927035424
1909,3974.908,0.92714203
1910,3976.7268,0.927446621
1911,3978.5456,0.927720752
1912,3980.3644,0.927964424
1913,3982.1832,0.928238555
1914,3984.002,0.928497457
1915,3985.8208,0.928604063
1916,3987.6396,0.928817276
1917,3989.4584,0.92900003
1918,3991.2772,0.929243703
1919,3993.096,0.929472145
1920,3994.9148,0.929502604
1921,3996.7336,0.929776735
1922,3998.5524,0.929974719
1923,4000.3712,0.930111785
1924,4002.19,0.93026408
1925,4004.0088,0.930355457
1926,4005.8276,0.930507752
1927,4007.6464,0.930797112
1928,4009.4652,0.930949408
1929,4011.284,0.93117785
1930,4013.1028,0.931360604
1931,4014.9216,0.931421522
1932,4016.7404,0.931558588
1933,4018.5592,0.931756572
1934,4020.378,0.931924096
1935,4022.1968,0.932045932
1936,4024.0156,0.932167768
1937,4025.8344,0.932274375
1938,4027.6532,0.932502817
1939,4029.472,0.932639883
1940,4031.2908,0.932837867
1941,4033.1096,0.933096768
1942,4034.9284,0.933188145
1943,4036.7472,0.933507965
1944,4038.566,0.933736408
1945,4040.3848,0.93396485
1946,4042.2036,0.934132375
1947,4044.0224,0.934223752
1948,4045.8412,0.93428467
1949,4047.66,0.934482654
1950,4049.4788,0.934619719
1951,4051.2976,0.934772014
1952,4053.1164,0.934954768
1953,4054.9352,0.935122293
1954,4056.754,0.935259359
1955,4058.5728,0.935442113
1956,4060.3916,0.935579178
1957,4062.2104,0.935777162
1958,4064.0292,0.935959916
1959,4065.848,0.936051293
1960,4067.6668,0.936294965
1961,4069.4856,0.936508178
1962,4071.3044,0.936690932
1963,4073.1232,0.936812768
1964,4074.942,0.936873686
1965,4076.7608,0.93707167
1966,4078.5796,0.937254424
1967,4080.3984,0.93739149
1968,4082.2172,0.937513326
1969,4084.036,0.937665621
1970,4085.8548,0.937787457
1971,4087.6736,0.937939752
1972,4089.4924,0.938092047
1973,4091.3112,0.938229113
1974,4093.13,0.938472785
1975,4094.9488,0.938548932
1976,4096.7676,0.938655539
1977,4098.5864,0.938853523
1978,4100.4052,0.939097195
1979,4102.224,0.939188572
1980,4104.0428,0.939371326
1981,4105.8616,0.939417014
1982,4107.6804,0.939614998
1983,4109.4992,0.939797752
1984,4111.318,0.939950047
1985,4113.1368,0.94017849
1986,4114.9556,0.940315555
1987,4116.7744,0.940513539
1988,4118.5932,0.940711523
1989,4120.412,0.940833359
1990,4122.2308,0.941031342
1991,4124.0496,0.941229326
1992,4125.8684,0.941351162
1993,4127.6872,0.941518687
1994,4129.506,0.941640523
1995,4131.3248,0.941823277
1996,4133.1436,0.94203649
1997,4134.9624,0.942112637
1998,4136.7812,0.942280162
1999,4138.6,0.942401998
2000,4140.4188,0.942523834
2001,4142.2376,0.942706588
2002,4144.0564,0.942935031
2003,4145.8752,0.942980719
2004,4147.694,0.943315769
2005,4149.5128,0.943452834
2006,4151.3316,0.943620359
2007,4153.1504,0.943757424
2008,4154.9692,0.943848801
2009,4156.788,0.943970638
2010,4158.6068,0.94419908
2011,4160.4256,0.944427523
2012,4162.2444,0.944671195
2013,4164.0632,0.94482349
2014,4165.882,0.944945326
2015,4167.7008,0.945188998
2016,4169.5196,0.945280375
2017,4171.3384,0.945386982
2018,4173.1572,0.945524047
2019,4174.976,0.945600195
2020,4176.7948,0.945722031
2021,4178.6136,0.945904785
2022,4180.4324,0.94605708
2023,4182.2512,0.946148457
2024,4184.07,0.946315982
2025,4185.8888,0.94636167
2026,4187.7076,0.946529195
2027,4189.5264,0.946666261
2028,4191.3452,0.946864244
2029,4193.164,0.947046998
2030,4194.9828,0.947107916
2031,4196.8016,0.947214523
2032,4198.6204,0.947427736
2033,4200.4392,0.947701867
2034,4202.258,0.947975998
2035,4204.0768,0.948173982
2036,4205.8956,0.94821967
2037,4207.7144,0.948341507
2038,4209.5332,0.948432884
2039,4211.352,0.948615638
2040,4213.1708,0.948828851
2041,4214.9896,0.948874539
2042,4216.8084,0.949011605
2043,4218.6272,0.94914867
2044,4220.446,0.949407572
2045,4222.2648,0.949620785
2046,4224.0836,0.949757851
2047,4225.9024,0.949879687
2048,4227.7212,0.950016752
2049,4229.54,0.950153818
2050,4231.3588,0.950306113
2051,4233.1776,0.950549785
2052,4234.9964,0.950641162
2053,4236.8152,0.950778228
2054,4238.634,0.950839146
2055,4240.4528,0.950976212
2056,4242.2716,0.951113277
2057,4244.0904,0.951204654
2058,4245.9092,0.951296031
2059,4247.728,0.951478785
2060,4249.5468,0.951600621
2061,4251.3656,0.951707228
2062,4253.1844,0.951874753
2063,4255.0032,0.951996589
2064,4256.822,0.952072736
2065,4258.6408,0.952179343
2066,4260.4596,0.952301179
2067,4262.2784,0.952468703
2068,4264.0972,0.952605769
2069,4265.916,0.952666687
2070,4267.7348,0.952834212
2071,4269.5536,0.953001736
2072,4271.3724,0.953077884
2073,4273.1912,0.95319972
2074,4275.01,0.953336785
2075,4276.8288,0.953412933
2076,4278.6476,0.953595687
2077,4280.4664,0.953763212
2078,4282.2852,0.953930736
2079,4284.104,0.954037343
2080,4285.9228,0.95412872
2081,4287.7416,0.954265785
2082,4289.5604,0.954402851
2083,4291.3792,0.954509458
2084,4293.198,0.954585605
2085,4295.0168,0.954707441
2086,4296.8356,0.95475313
2087,4298.6544,0.954905425
2088,4300.4732,0.955118638
2089,4302.292,0.955210015
2090,4304.1108,0.955407999
2091,4305.9296,0.955423228
2092,4307.7484,0.955621212
2093,4309.5672,0.955788736
2094,4311.386,0.955925802
2095,4313.2048,0.956032408
2096,4315.0236,0.956139015
2097,4316.8424,0.956215162
2098,4318.6612,0.956276081
2099,4320.48,0.956397917
2100,4322.2988,0.956519753
2101,4324.1176,0.956580671
2102,4325.9364,0.956717736
2103,4327.7552,0.956885261
2104,4329.574,0.957022326
2105,4331.3928,0.957128933
2106,4333.2116,0.95723554
2107,4335.0304,0.957311687
2108,4336.8492,0.957372605
2109,4338.668,0.957403064
2110,4340.4868,0.957463982
2111,4342.3056,0.957555359
2112,4344.1244,0.957677195
2113,4345.9432,0.957722884
2114,4347.762,0.957875179
2115,4349.5808,0.958027474
2116,4351.3996,0.958179769
2117,4353.2184,0.958316835
2118,4355.0372,0.9584539
2119,4356.856,0.958514818
2120,4358.6748,0.958636654
2121,4360.4936,0.958819408
2122,4362.3124,0.958971704
2123,4364.1312,0.959032622
2124,4365.95,0.95909354
2125,4367.7688,0.959215376
2126,4369.5876,0.959352441
2127,4371.4064,0.959489507
2128,4373.2252,0.959657031
2129,4375.044,0.959778868
2130,4376.8628,0.959824556
2131,4378.6816,0.959915933
2132,4380.5004,0.960052999
2133,4382.3192,0.960113917
2134,4384.138,0.960159605
2135,4385.9568,0.960174835
2136,4387.7756,0.96032713
2137,4389.5944,0.960509884
2138,4391.4132,0.960601261
2139,4393.232,0.960753556
2140,4395.0508,0.960844933
2141,4396.8696,0.960905851
2142,4398.6884,0.960966769
2143,4400.5072,0.961103835
2144,4402.326,0.961210441
2145,4404.1448,0.96125613
2146,4405.9636,0.961271359
2147,4407.7824,0.961362736
2148,4409.6012,0.961499802
2149,4411.42,0.961682556
2150,4413.2388,0.961728245
2151,4415.0576,0.961850081
2152,4416.8764,0.961910999
2153,4418.6952,0.962002376
2154,4420.514,0.962108982
2155,4422.3328,0.962246048
2156,4424.1516,0.962322195
2157,4425.9704,0.962352655
2158,4427.7892,0.962413573
2159,4429.608,0.962611556
2160,4431.4268,0.962672474
2161,4433.2456,0.962779081
2162,4435.0644,0.962855228
2163,4436.8832,0.962900917
2164,4438.702,0.963022753
2165,4440.5208,0.963220736
2166,4442.3396,0.963373032
2167,4444.1584,0.963479638
2168,4445.9772,0.963540556
2169,4447.796,0.963631933
2170,4449.6148,0.963768999
2171,4451.4336,0.963966982
2172,4453.2524,0.9640279
2173,4455.0712,0.964180196
2174,4456.89,0.964195425
2175,4458.7088,0.964393409
2176,4460.5276,0.964439097
2177,4462.3464,0.96466754
2178,4464.1652,0.964774146
2179,4465.984,0.964835064
2180,4467.8028,0.965017819
2181,4469.6216,0.965139655
2182,4471.4404,0.96529195
2183,4473.2592,0.965413786
2184,4475.078,0.965489933
2185,4476.8968,0.965550851
2186,4478.7156,0.965703146
2187,4480.5344,0.965779294
2188,4482.3532,0.965962048
2189,4484.172,0.966114343
2190,4485.9908,0.96620572
2191,4487.8096,0.966251409
2192,4489.6284,0.966342786
2193,4491.4472,0.966449392
2194,4493.266,0.966586458
2195,4495.0848,0.966693064
2196,4496.9036,0.966738753
2197,4498.7224,0.96684536
2198,4500.5412,0.966951966
2199,4502.36,0.967012884
2200,4504.1788,0.967073802
2201,4505.9976,0.967195638
2202,4507.8164,0.967271786
2203,4509.6352,0.967484999
2204,4511.454,0.967606835
2205,4513.2728,0.967789589
2206,4515.0916,0.967941884
2207,4516.9104,0.967987573
2208,4518.7292,0.968124638
2209,4520.548,0.968216015
2210,4522.3668,0.968337851
2211,4524.1856,0.968505376
2212,4526.0044,0.968581524
2213,4527.8232,0.968627212
2214,4529.642,0.96868813
2215,4531.4608,0.968809966
2216,4533.2796,0.968886114
2217,4535.0984,0.968977491
2218,4536.9172,0.969023179
2219,4538.736,0.969190704
2220,4540.5548,0.96929731
2221,4542.3736,0.969419147
2222,4544.1924,0.969434376
2223,4546.0112,0.969510524
2224,4547.83,0.969571442
2225,4549.6488,0.969678048
2226,4551.4676,0.969769425
2227,4553.2864,0.969845573
2228,4555.1052,0.96993695
2229,4556.924,0.969967409
2230,4558.7428,0.970028327
2231,4560.5616,0.970043556
2232,4562.3804,0.970074015
2233,4564.1992,0.970134933
2234,4566.018,0.970165392
2235,4567.8368,0.97024154
2236,4569.6556,0.970302458
2237,4571.4744,0.970424294
2238,4573.2932,0.970530901
2239,4575.112,0.970652737
2240,4576.9308,0.970759343
2241,4578.7496,0.97085072
2242,4580.5684,0.970896409
2243,4582.3872,0.971018245
2244,4584.206,0.971109622
2245,4586.0248,0.971246688
2246,4587.8436,0.971307606
2247,4589.6624,0.971383753
2248,4591.4812,0.971520819
2249,4593.3,0.971581737
2250,4595.1188,0.971642655
2251,4596.9376,0.971688343
2252,4598.7564,0.971840638
2253,4600.5752,0.971947245
2254,4602.394,0.972069081
2255,4604.2128,0.97211477
2256,4606.0316,0.972190917
2257,4607.8504,0.972236606
2258,4609.6692,0.972282294
2259,4611.488,0.972297524
2260,4613.3068,0.972434589
2261,4615.1256,0.972510737
2262,4616.9444,0.972525966
2263,4618.7632,0.972632573
2264,4620.582,0.972754409
2265,4622.4008,0.972891475
2266,4624.2196,0.972921934
2267,4626.0384,0.97304377
2268,4627.8572,0.973104688
2269,4629.676,0.973211294
2270,4631.4948,0.973287442
2271,4633.3136,0.973394048
2272,4635.1324,0.973439737
2273,4636.9512,0.973515884
2274,4638.77,0.973592032
2275,4640.5888,0.97365295
2276,4642.4076,0.973713868
2277,4644.2264,0.973850934
2278,4646.0452,0.97395754
2279,4647.864,0.973987999
2280,4649.6828,0.974155524
2281,4651.5016,0.974246901
2282,4653.3204,0.974353507
2283,4655.1392,0.974460114
2284,4656.958,0.974521032
2285,4658.7768,0.974703786
2286,4660.5956,0.974749475
2287,4662.4144,0.974795163
2288,4664.2332,0.974825622
2289,4666.052,0.974932229
2290,4667.8708,0.974962688
2291,4669.6896,0.975008376
2292,4671.5084,0.975114983
2293,4673.3272,0.975175901
2294,4675.146,0.975343425
2295,4676.9648,0.975389114
2296,4678.7836,0.975465261
2297,4680.6024,0.975556639
2298,4682.4212,0.975678475
2299,4684.24,0.975785081
2300,4686.0588,0.975861229
2301,4687.8776,0.975876458
2302,4689.6964,0.975922147
2303,4691.5152,0.976013524
2304,4693.334,0.976074442
2305,4695.1528,0.97613536
2306,4696.9716,0.976181048
2307,4698.7904,0.976272425
2308,4700.6092,0.976363803
2309,4702.428,0.976516098
2310,4704.2468,0.976577016
2311,4706.0656,0.976714081
2312,4707.8844,0.976729311
2313,4709.7032,0.976774999
2314,4711.522,0.976835917
2315,4713.3408,0.976866376
2316,4715.1596,0.976957753
2317,4716.9784,0.977003442
2318,4718.7972,0.977094819
2319,4720.616,0.977094819
2320,4722.4348,0.977247114
2321,4724.2536,0.977399409
2322,4726.0724,0.977506016
2323,4727.8912,0.977506016
2324,4729.71,0.97767354
2325,4731.5288,0.977749688
2326,4733.3476,0.977871524
2327,4735.1664,0.977962901
2328,4736.9852,0.978023819
2329,4738.804,0.978160885
2330,4740.6228,0.978237032
2331,4742.4416,0.978282721
2332,4744.2604,0.978328409
2333,4746.0792,0.978450245
2334,4747.898,0.978465475
2335,4749.7168,0.978526393
2336,4751.5356,0.978663458
2337,4753.3544,0.978724376
2338,4755.1732,0.978754835
2339,4756.992,0.978800524
2340,4758.8108,0.97890713
2341,4760.6296,0.978937589
2342,4762.4484,0.979059426
2343,4764.2672,0.979105114
2344,4766.086,0.979135573
2345,4767.9048,0.979181262
2346,4769.7236,0.97924218
2347,4771.5424,0.979333557
2348,4773.3612,0.979379245
2349,4775.18,0.979409704
2350,4776.9988,0.979440163
2351,4778.8176,0.979501081
2352,4780.6364,0.97954677
2353,4782.4552,0.979607688
2354,4784.274,0.979699065
2355,4786.0928,0.979744753
2356,4787.9116,0.97985136
2357,4789.7304,0.979988426
2358,4791.5492,0.980049344
2359,4793.368,0.980110262
2360,4795.1868,0.980186409
2361,4797.0056,0.980232098
2362,4798.8244,0.980247327
2363,4800.6432,0.980293016
2364,4802.462,0.980353934
2365,4804.2808,0.980399622
2366,4806.0996,0.98046054
2367,4807.9184,0.980490999
2368,4809.7372,0.980567147
2369,4811.556,0.980688983
2370,4813.3748,0.980734671
2371,4815.1936,0.98078036
2372,4817.0124,0.980841278
2373,4818.8312,0.980856508
2374,4820.65,0.980902196
2375,4822.4688,0.981024032
2376,4824.2876,0.98110018
2377,4826.1064,0.981130639
2378,4827.9252,0.981161098
2379,4829.744,0.981252475
2380,4831.5628,0.981313393
2381,4833.3816,0.98140477
2382,4835.2004,0.981480917
2383,4837.0192,0.981526606
2384,4838.838,0.981541835
2385,4840.6568,0.981572294
2386,4842.4756,0.981602753
2387,4844.2944,0.98170936
2388,4846.1132,0.981739819
2389,4847.932,0.981755049
2390,4849.7508,0.981861655
2391,4851.5696,0.981937803
2392,4853.3884,0.98202918
2393,4855.2072,0.982059639
2394,4857.026,0.982120557
2395,4858.8448,0.982151016
2396,4860.6636,0.982196704
2397,4862.4824,0.982303311
2398,4864.3012,0.982379458
2399,4866.12,0.982470835
2400,4867.9388,0.982486065
2401,4869.7576,0.982546983
2402,4871.5764,0.982577442
2403,4873.3952,0.982592672
2404,4875.214,0.98265359
2405,4877.0328,0.982699278
2406,4878.8516,0.982744967
2407,4880.6704,0.982836344
2408,4882.4892,0.982866803
2409,4884.308,0.982912491
2410,4886.1268,0.982912491
2411,4887.9456,0.98295818
2412,4889.7644,0.983034327
2413,4891.5832,0.983125704
2414,4893.402,0.983186622
2415,4895.2208,0.983277999
2416,4897.0396,0.983293229
2417,4898.8584,0.983338917
2418,4900.6772,0.983384606
2419,4902.496,0.983430295
2420,4904.3148,0.983491213
2421,4906.1336,0.983506442
2422,4907.9524,0.983521672
2423,4909.7712,0.98358259
2424,4911.59,0.983597819
2425,4913.4088,0.983673967
2426,4915.2276,0.983734885
2427,4917.0464,0.983795803
2428,4918.8652,0.983811032
2429,4920.684,0.983917639
2430,4922.5028,0.983948098
2431,4924.3216,0.984039475
2432,4926.1404,0.984069934
2433,4927.9592,0.984069934
2434,4929.778,0.984085163
2435,4931.5968,0.984130852
2436,4933.4156,0.984267918
2437,4935.2344,0.984328836
2438,4937.0532,0.984374524
2439,4938.872,0.984404983
2440,4940.6908,0.984481131
2441,4942.5096,0.98451159
2442,4944.3284,0.98451159
2443,4946.1472,0.984572508
2444,4947.966,0.984602967
2445,4949.7848,0.984633426
2446,4951.6036,0.984679114
2447,4953.4224,0.984709573
2448,4955.2412,0.984770491
2449,4957.06,0.984785721
2450,4958.8788,0.984785721
2451,4960.6976,0.98481618
2452,4962.5164,0.984846639
2453,4964.3352,0.984861868
2454,4966.154,0.984922786
2455,4967.9728,0.984938016
2456,4969.7916,0.984998934
2457,4971.6104,0.985029393
2458,4973.4292,0.985059852
2459,4975.248,0.985090311
2460,4977.0668,0.985151229
2461,4978.8856,0.985181688
2462,4980.7044,0.985242606
2463,4982.5232,0.985288295
2464,4984.342,0.985303524
2465,4986.1608,0.985379672
2466,4987.9796,0.985394901
2467,4989.7984,0.98544059
2468,4991.6172,0.985516737
2469,4993.436,0.985562426
2470,4995.2548,0.985592885
2471,4997.0736,0.985623344
2472,4998.8924,0.985623344
2473,5000.7112,0.985653803
2474,5002.53,0.985699491
2475,5004.3488,0.985760409
2476,5006.1676,0.985760409
2477,5007.9864,0.985790868
2478,5009.8052,0.985836557
2479,5011.624,0.985867016
2480,5013.4428,0.985973622
2481,5015.2616,0.986034541
2482,5017.0804,0.986080229
2483,5018.8992,0.986095459
2484,5020.718,0.986171606
2485,5022.5368,0.986232524
2486,5024.3556,0.986247754
2487,5026.1744,0.986262983
2488,5027.9932,0.986293442
2489,5029.812,0.98636959
2490,5031.6308,0.986445737
2491,5033.4496,0.986476196
2492,5035.2684,0.986491426
2493,5037.0872,0.986552344
2494,5038.906,0.986598032
2495,5040.7248,0.986628491
2496,5042.5436,0.98665895
2497,5044.3624,0.986689409
2498,5046.1812,0.986719868
2499,5048.0,0.986735098
2500,5049.8188,0.986750327
2501,5051.6376,0.986796016
2502,5053.4564,0.986826475
2503,5055.2752,0.986902623
2504,5057.094,0.986994
2505,5058.9128,0.987024459
2506,5060.7316,0.987054918
2507,5062.5504,0.987131065
2508,5064.3692,0.987176754
2509,5066.188,0.987268131
2510,5068.0068,0.987313819
2511,5069.8256,0.987313819
2512,5071.6444,0.987389967
2513,5073.4632,0.987435655
2514,5075.282,0.987466114
2515,5077.1008,0.987511803
2516,5078.9196,0.987527032
2517,5080.7384,0.987542262
2518,5082.5572,0.98758795
2519,5084.376,0.987648868
2520,5086.1948,0.987694557
2521,5088.0136,0.987740245
2522,5089.8324,0.987755475
2523,5091.6512,0.987846852
2524,5093.47,0.987877311
2525,5095.2888,0.987892541
2526,5097.1076,0.987938229
2527,5098.9264,0.987953459
2528,5100.7452,0.987968688
2529,5102.564,0.988014377
2530,5104.3828,0.988090524
2531,5106.2016,0.988120983
2532,5108.0204,0.98821236
2533,5109.8392,0.98822759
2534,5111.658,0.988288508
2535,5113.4768,0.988303737
2536,5115.2956,0.988349426
2537,5117.1144,0.988379885
2538,5118.9332,0.988379885
2539,5120.752,0.988425573
2540,5122.5708,0.988501721
2541,5124.3896,0.988593098
2542,5126.2084,0.988623557
2543,5128.0272,0.988684475
2544,5129.846,0.988730164
2545,5131.6648,0.988775852
2546,5133.4836,0.988806311
2547,5135.3024,0.988821541
2548,5137.1212,0.988867229
2549,5138.94,0.988867229
2550,5140.7588,0.988882459
2551,5142.5776,0.988928147
2552,5144.3964,0.988928147
2553,5146.2152,0.988989065
2554,5148.034,0.989004295
2555,5149.8528,0.989034754
2556,5151.6716,0.989065213
2557,5153.4904,0.989110901
2558,5155.3092,0.989187049
2559,5157.128,0.989202278
2560,5158.9468,0.989217508
2561,5160.7656,0.989263196
2562,5162.5844,0.989339344
2563,5164.4032,0.989369803
2564,5166.222,0.989400262
2565,5168.0408,0.989415491
2566,5169.8596,0.98944595
2567,5171.6784,0.98944595
2568,5173.4972,0.98946118
2569,5175.316,0.989552557
2570,5177.1348,0.989583016
2571,5178.9536,0.989583016
2572,5180.7724,0.989628705
2573,5182.5912,0.989674393
2574,5184.41,0.989704852
2575,5186.2288,0.989720082
2576,5188.0476,0.989750541
2577,5189.8664,0.989781
2578,5191.6852,0.989781
2579,5193.504,0.989826688
2580,5195.3228,0.989872377
2581,5197.1416,0.989933295
2582,5198.9604,0.989948524
2583,5200.7792,0.989978983


==> degree_cdf/string_matching_degree_cdf.csv <==
,x,y
0,0.0102,2.262443439e-05
1,0.0204,2.262443439e-05
2,0.0306,2.262443439e-05
3,0.0408,2.262443439e-05
4,0.051,2.262443439e-05
5,0.0612,2.262443439e-05
6,0.0714,2.262443439e-05
7,0.0816,2.262443439e-05
8,0.0918,2.262443439e-05
9,0.102,2.262443439e-05
10,0.1122,2.262443439e-05
11,0.1224,2.262443439e-05
12,0.1326,2.262443439e-05
13,0.1428,2.262443439e-05
14,0.153,2.262443439e-05
15,0.1632,2.262443439e-05
16,0.1734,2.262443439e-05
17,0.1836,2.262443439e-05
18,0.1938,2.262443439e-05
19,0.204,2.262443439e-05
20,0.2142,2.262443439e-05
21,0.2244,2.262443439e-05
22,0.2346,2.262443439e-05
23,0.2448,2.262443439e-05
24,0.255,2.262443439e-05
25,0.2652,2.262443439e-05
26,0.2754,2.262443439e-05
27,0.2856,2.262443439e-05
28,0.2958,2.262443439e-05
29,0.306,2.262443439e-05
30,0.3162,2.262443439e-05
31,0.3264,2.262443439e-05
32,0.3366,2.262443439e-05
33,0.3468,2.262443439e-05
34,0.357,2.262443439e-05
35,0.3672,2.262443439e-05
36,0.3774,2.262443439e-05
37,0.3876,2.262443439e-05
38,0.3978,2.262443439e-05
39,0.408,2.262443439e-05
40,0.4182,2.262443439e-05
41,0.4284,2.262443439e-05
42,0.4386,2.262443439e-05
43,0.4488,2.262443439e-05
44,0.459,2.262443439e-05
45,0.4692,2.262443439e-05
46,0.4794,2.262443439e-05
47,0.4896,2.262443439e-05
48,0.4998,2.262443439e-05
49,0.51,2.262443439e-05
50,0.5202,2.262443439e-05
51,0.5304,2.262443439e-05
52,0.5406,2.262443439e-05
53,0.5508,2.262443439e-05
54,0.561,2.262443439e-05
55,0.5712,2.262443439e-05
56,0.5814,2.262443439e-05
57,0.5916,2.262443439e-05
58,0.6018,2.262443439e-05
59,0.612,2.262443439e-05
60,0.6222,2.262443439e-05
61,0.6324,2.262443439e-05
62,0.6426,2.262443439e-05
63,0.6528,2.262443439e-05
64,0.663,2.262443439e-05
65,0.6732,2.262443439e-05
66,0.6834,2.262443439e-05
67,0.6936,2.262443439e-05
68,0.7038,2.262443439e-05
69,0.714,2.262443439e-05
70,0.7242,2.262443439e-05
71,0.7344,2.262443439e-05
72,0.7446,2.262443439e-05
73,0.7548,2.262443439e-05
74,0.765,2.262443439e-05
75,0.7752,2.262443439e-05
76,0.7854,2.262443439e-05
77,0.7956,2.262443439e-05
78,0.8058,2.262443439e-05
79,0.816,2.262443439e-05
80,0.8262,2.262443439e-05
81,0.8364,2.262443439e-05
82,0.8466,2.262443439e-05
83,0.8568,2.262443439e-05
84,0.867,2.262443439e-05
85,0.8772,2.262443439e-05
86,0.8874,2.262443439e-05
87,0.8976,2.262443439e-05
88,0.9078,2.262443439e-05
89,0.918,2.262443439e-05
90,0.9282,2.262443439e-05
91,0.9384,2.262443439e-05
92,0.9486,2.262443439e-05
93,0.9588,2.262443439e-05
94,0.969,2.262443439e-05
95,0.9792,2.262443439e-05
96,0.9894,2.262443439e-05
97,0.9996,2.262443439e-05
98,1.0098,0.003365008
99,1.02,0.003365008
100,1.0302,0.003365008
101,1.0404,0.003365008
102,1.0506,0.003365008
103,1.0608,0.003365008
104,1.071,0.003365008
105,1.0812,0.003365008
106,1.0914,0.003365008
107,1.1016,0.003365008
108,1.1118,0.003365008
109,1.122,0.003365008
110,1.1322,0.003365008
111,1.1424,0.003365008
112,1.1526,0.003365008
113,1.1628,0.003365008
114,1.173,0.003365008
115,1.1832,0.003365008
116,1.1934,0.003365008
117,1.2036,0.003365008
118,1.2138,0.003365008
119,1.224,0.003365008
120,1.2342,0.003365008
121,1.2444,0.003365008
122,1.2546,0.003365008
123,1.2648,0.003365008
124,1.275,0.003365008
125,1.2852,0.003365008
126,1.2954,0.003365008
127,1.3056,0.003365008
128,1.3158,0.003365008
129,1.326,0.003365008
130,1.3362,0.003365008
131,1.3464,0.003365008
132,1.3566,0.003365008
133,1.3668,0.003365008
134,1.377,0.003365008
135,1.3872,0.003365008
136,1.3974,0.003365008
137,1.4076,0.003365008
138,1.4178,0.003365008
139,1.428,0.003365008
140,1.4382,0.003365008
141,1.4484,0.003365008
142,1.4586,0.003365008
143,1.4688,0.003365008
144,1.479,0.003365008
145,1.4892,0.003365008
146,1.4994,0.003365008
147,1.5096,0.003365008
148,1.5198,0.003365008
149,1.53,0.003365008
150,1.5402,0.003365008
151,1.5504,0.003365008
152,1.5606,0.003365008
153,1.5708,0.003365008
154,1.581,0.003365008
155,1.5912,0.003365008
156,1.6014,0.003365008
157,1.6116,0.003365008
158,1.6218,0.003365008
159,1.632,0.003365008
160,1.6422,0.003365008
161,1.6524,0.003365008
162,1.6626,0.003365008
163,1.6728,0.003365008
164,1.683,0.003365008
165,1.6932,0.003365008
166,1.7034,0.003365008
167,1.7136,0.003365008
168,1.7238,0.003365008
169,1.734,0.003365008
170,1.7442,0.003365008
171,1.7544,0.003365008
172,1.7646,0.003365008
173,1.7748,0.003365008
174,1.785,0.003365008
175,1.7952,0.003365008
176,1.8054,0.003365008
177,1.8156,0.003365008
178,1.8258,0.003365008
179,1.836,0.003365008
180,1.8462,0.003365008
181,1.8564,0.003365008
182,1.8666,0.003365008
183,1.8768,0.003365008
184,1.887,0.003365008
185,1.8972,0.003365008
186,1.9074,0.003365008
187,1.9176,0.003365008
188,1.9278,0.003365008
189,1.938,0.003365008
190,1.9482,0.003365008
191,1.9584,0.003365008
192,1.9686,0.003365008
193,1.9788,0.003365008
194,1.989,0.003365008
195,1.9992,0.003365008
196,2.0094,0.003405732
197,2.0196,0.003405732
198,2.0298,0.003405732
199,2.04,0.003405732
200,2.0502,0.003405732
201,2.0604,0.003405732
202,2.0706,0.003405732
203,2.0808,0.003405732
204,2.091,0.003405732
205,2.1012,0.003405732
206,2.1114,0.003405732
207,2.1216,0.003405732
208,2.1318,0.003405732
209,2.142,0.003405732
210,2.1522,0.003405732
211,2.1624,0.003405732
212,2.1726,0.003405732
213,2.1828,0.003405732
214,2.193,0.003405732
215,2.2032,0.003405732
216,2.2134,0.003405732
217,2.2236,0.003405732
218,2.2338,0.003405732
219,2.244,0.003405732
220,2.2542,0.003405732
221,2.2644,0.003405732
222,2.2746,0.003405732
223,2.2848,0.003405732
224,2.295,0.003405732
225,2.3052,0.003405732
226,2.3154,0.003405732
227,2.3256,0.003405732
228,2.3358,0.003405732
229,2.346,0.003405732
230,2.3562,0.003405732
231,2.3664,0.003405732
232,2.3766,0.003405732
233,2.3868,0.003405732
234,2.397,0.003405732
235,2.4072,0.003405732
236,2.4174,0.003405732
237,2.4276,0.003405732
238,2.4378,0.003405732
239,2.448,0.003405732
240,2.4582,0.003405732
241,2.4684,0.003405732
242,2.4786,0.003405732
243,2.4888,0.003405732
244,2.499,0.003405732
245,2.5092,0.003405732
246,2.5194,0.003405732
247,2.5296,0.003405732
248,2.5398,0.003405732
249,2.55,0.003405732
250,2.5602,0.003405732
251,2.5704,0.003405732
252,2.5806,0.003405732
253,2.5908,0.003405732
254,2.601,0.003405732
255,2.6112,0.003405732
256,2.6214,0.003405732
257,2.6316,0.003405732
258,2.6418,0.003405732
259,2.652,0.003405732
260,2.6622,0.003405732
261,2.6724,0.003405732
262,2.6826,0.003405732
263,2.6928,0.003405732
264,2.703,0.003405732
265,2.7132,0.003405732
266,2.7234,0.003405732
267,2.7336,0.003405732
268,2.7438,0.003405732
269,2.754,0.003405732
270,2.7642,0.003405732
271,2.7744,0.003405732
272,2.7846,0.003405732
273,2.7948,0.003405732
274,2.805,0.003405732
275,2.8152,0.003405732
276,2.8254,0.003405732
277,2.8356,0.003405732
278,2.8458,0.003405732
279,2.856,0.003405732
280,2.8662,0.003405732
281,2.8764,0.003405732
282,2.8866,0.003405732
283,2.8968,0.003405732
284,2.907,0.003405732
285,2.9172,0.003405732
286,2.9274,0.003405732
287,2.9376,0.003405732
288,2.9478,0.003405732
289,2.958,0.003405732
290,2.9682,0.003405732
291,2.9784,0.003405732
292,2.9886,0.003405732
293,2.9988,0.003405732
294,3.009,0.368678733
295,3.0192,0.368678733
296,3.0294,0.368678733
297,3.0396,0.368678733
298,3.0498,0.368678733
299,3.06,0.368678733
300,3.0702,0.368678733
301,3.0804,0.368678733
302,3.0906,0.368678733
303,3.1008,0.368678733
304,3.111,0.368678733
305,3.1212,0.368678733
306,3.1314,0.368678733
307,3.1416,0.368678733
308,3.1518,0.368678733
309,3.162,0.368678733
310,3.1722,0.368678733
311,3.1824,0.368678733
312,3.1926,0.368678733
313,3.2028,0.368678733
314,3.213,0.368678733
315,3.2232,0.368678733
316,3.2334,0.368678733
317,3.2436,0.368678733
318,3.2538,0.368678733
319,3.264,0.368678733
320,3.2742,0.368678733
321,3.2844,0.368678733
322,3.2946,0.368678733
323,3.3048,0.368678733
324,3.315,0.368678733
325,3.3252,0.368678733
326,3.3354,0.368678733
327,3.3456,0.368678733
328,3.3558,0.368678733
329,3.366,0.368678733
330,3.3762,0.368678733
331,3.3864,0.368678733
332,3.3966,0.368678733
333,3.4068,0.368678733
334,3.417,0.368678733
335,3.4272,0.368678733
336,3.4374,0.368678733
337,3.4476,0.368678733
338,3.4578,0.368678733
339,3.468,0.368678733
340,3.4782,0.368678733
341,3.4884,0.368678733
342,3.4986,0.368678733
343,3.5088,0.368678733
344,3.519,0.368678733
345,3.5292,0.368678733
346,3.5394,0.368678733
347,3.5496,0.368678733
348,3.5598,0.368678733
349,3.57,0.368678733
350,3.5802,0.368678733
351,3.5904,0.368678733
352,3.6006,0.368678733
353,3.6108,0.368678733
354,3.621,0.368678733
355,3.6312,0.368678733
356,3.6414,0.368678733
357,3.6516,0.368678733
358,3.6618,0.368678733
359,3.672,0.368678733
360,3.6822,0.368678733
361,3.6924,0.368678733
362,3.7026,0.368678733
363,3.7128,0.368678733
364,3.723,0.368678733
365,3.7332,0.368678733
366,3.7434,0.368678733
367,3.7536,0.368678733
368,3.7638,0.368678733
369,3.774,0.368678733
370,3.7842,0.368678733
371,3.7944,0.368678733
372,3.8046,0.368678733
373,3.8148,0.368678733
374,3.825,0.368678733
375,3.8352,0.368678733
376,3.8454,0.368678733
377,3.8556,0.368678733
378,3.8658,0.368678733
379,3.876,0.368678733
380,3.8862,0.368678733
381,3.8964,0.368678733
382,3.9066,0.368678733
383,3.9168,0.368678733
384,3.927,0.368678733
385,3.9372,0.368678733
386,3.9474,0.368678733
387,3.9576,0.368678733
388,3.9678,0.368678733
389,3.978,0.368678733
390,3.9882,0.368678733
391,3.9984,0.368678733
392,4.0086,0.368823529
393,4.0188,0.368823529
394,4.029,0.368823529
395,4.0392,0.368823529
396,4.0494,0.368823529
397,4.0596,0.368823529
398,4.0698,0.368823529
399,4.08,0.368823529
400,4.0902,0.368823529
401,4.1004,0.368823529
402,4.1106,0.368823529
403,4.1208,0.368823529
404,4.131,0.368823529
405,4.1412,0.368823529
406,4.1514,0.368823529
407,4.1616,0.368823529
408,4.1718,0.368823529
409,4.182,0.368823529
410,4.1922,0.368823529
411,4.2024,0.368823529
412,4.2126,0.368823529
413,4.2228,0.368823529
414,4.233,0.368823529
415,4.2432,0.368823529
416,4.2534,0.368823529
417,4.2636,0.368823529
418,4.2738,0.368823529
419,4.284,0.368823529
420,4.2942,0.368823529
421,4.3044,0.368823529
422,4.3146,0.368823529
423,4.3248,0.368823529
424,4.335,0.368823529
425,4.3452,0.368823529
426,4.3554,0.368823529
427,4.3656,0.368823529
428,4.3758,0.368823529
429,4.386,0.368823529
430,4.3962,0.368823529
431,4.4064,0.368823529
432,4.4166,0.368823529
433,4.4268,0.368823529
434,4.437,0.368823529
435,4.4472,0.368823529
436,4.4574,0.368823529
437,4.4676,0.368823529
438,4.4778,0.368823529
439,4.488,0.368823529
440,4.4982,0.368823529
441,4.5084,0.368823529
442,4.5186,0.368823529
443,4.5288,0.368823529
444,4.539,0.368823529
445,4.5492,0.368823529
446,4.5594,0.368823529
447,4.5696,0.368823529
448,4.5798,0.368823529
449,4.59,0.368823529
450,4.6002,0.368823529
451,4.6104,0.368823529
452,4.6206,0.368823529
453,4.6308,0.368823529
454,4.641,0.368823529
455,4.6512,0.368823529
456,4.6614,0.368823529
457,4.6716,0.368823529
458,4.6818,0.368823529
459,4.692,0.368823529
460,4.7022,0.368823529
461,4.7124,0.368823529
462,4.7226,0.368823529
463,4.7328,0.368823529
464,4.743,0.368823529
465,4.7532,0.368823529
466,4.7634,0.368823529
467,4.7736,0.368823529
468,4.7838,0.368823529
469,4.794,0.368823529
470,4.8042,0.368823529
471,4.8144,0.368823529
472,4.8246,0.368823529
473,4.8348,0.368823529
474,4.845,0.368823529
475,4.8552,0.368823529
476,4.8654,0.368823529
477,4.8756,0.368823529
478,4.8858,0.368823529
479,4.896,0.368823529
480,4.9062,0.368823529
481,4.9164,0.368823529
482,4.9266,0.368823529
483,4.9368,0.368823529
484,4.947,0.368823529
485,4.9572,0.368823529
486,4.9674,0.368823529
487,4.9776,0.368823529
488,4.9878,0.368823529
489,4.998,0.368823529
490,5.0082,0.610060332
491,5.0184,0.610060332
492,5.0286,0.610060332
493,5.0388,0.610060332
494,5.049,0.610060332
495,5.0592,0.610060332
496,5.0694,0.610060332
497,5.0796,0.610060332
498,5.0898,0.610060332
499,5.1,0.610060332
500,5.1102,0.610060332
501,5.1204,0.610060332
502,5.1306,0.610060332
503,5.1408,0.610060332
504,5.151,0.610060332
505,5.1612,0.610060332
506,5.1714,0.610060332
507,5.1816,0.610060332
508,5.1918,0.610060332
509,5.202,0.610060332
510,5.2122,0.610060332
511,5.2224,0.610060332
512,5.2326,0.610060332
513,5.2428,0.610060332
514,5.253,0.610060332
515,5.2632,0.610060332
516,5.2734,0.610060332
517,5.2836,0.610060332
518,5.2938,0.610060332
519,5.304,0.610060332
520,5.3142,0.610060332
521,5.3244,0.610060332
522,5.3346,0.610060332
523,5.3448,0.610060332
524,5.355,0.610060332
525,5.3652,0.610060332
526,5.3754,0.610060332
527,5.3856,0.610060332
528,5.3958,0.610060332
529,5.406,0.610060332
530,5.4162,0.610060332
531,5.4264,0.610060332
532,5.4366,0.610060332
533,5.4468,0.610060332
534,5.457,0.610060332
535,5.4672,0.610060332
536,5.4774,0.610060332
537,5.4876,0.610060332
538,5.4978,0.610060332
539,5.508,0.610060332
540,5.5182,0.610060332
541,5.5284,0.610060332
542,5.5386,0.610060332
543,5.5488,0.610060332
544,5.559,0.610060332
545,5.5692,0.610060332
546,5.5794,0.610060332
547,5.5896,0.610060332
548,5.5998,0.610060332
549,5.61,0.610060332
550,5.6202,0.610060332
551,5.6304,0.610060332
552,5.6406,0.610060332
553,5.6508,0.610060332
554,5.661,0.610060332
555,5.6712,0.610060332
556,5.6814,0.610060332
557,5.6916,0.610060332
558,5.7018,0.610060332
559,5.712,0.610060332
560,5.7222,0.610060332
561,5.7324,0.610060332
562,5.7426,0.610060332
563,5.7528,0.610060332
564,5.763,0.610060332
565,5.7732,0.610060332
566,5.7834,0.610060332
567,5.7936,0.610060332
568,5.8038,0.610060332
569,5.814,0.610060332
570,5.8242,0.610060332
571,5.8344,0.610060332
572,5.8446,0.610060332
573,5.8548,0.610060332
574,5.865,0.610060332
575,5.8752,0.610060332
576,5.8854,0.610060332
577,5.8956,0.610060332
578,5.9058,0.610060332
579,5.916,0.610060332
580,5.9262,0.610060332
581,5.9364,0.610060332
582,5.9466,0.610060332
583,5.9568,0.610060332
584,5.967,0.610060332
585,5.9772,0.610060332
586,5.9874,0.610060332
587,5.9976,0.610060332
588,6.0078,0.610357466
589,6.018,0.610357466
590,6.0282,0.610357466
591,6.0384,0.610357466
592,6.0486,0.610357466
593,6.0588,0.610357466
594,6.069,0.610357466
595,6.0792,0.610357466
596,6.0894,0.610357466
597,6.0996,0.610357466
598,6.1098,0.610357466
599,6.12,0.610357466
600,6.1302,0.610357466
601,6.1404,0.610357466
602,6.1506,0.610357466
603,6.1608,0.610357466
604,6.171,0.610357466
605,6.1812,0.610357466
606,6.1914,0.610357466
607,6.2016,0.610357466
608,6.2118,0.610357466
609,6.222,0.610357466
610,6.2322,0.610357466
611,6.2424,0.610357466
612,6.2526,0.610357466
613,6.2628,0.610357466
614,6.273,0.610357466
615,6.2832,0.610357466
616,6.2934,0.610357466
617,6.3036,0.610357466
618,6.3138,0.610357466
619,6.324,0.610357466
620,6.3342,0.610357466
621,6.3444,0.610357466
622,6.3546,0.610357466
623,6.3648,0.610357466
624,6.375,0.610357466
625,6.3852,0.610357466
626,6.3954,0.610357466
627,6.4056,0.610357466
628,6.4158,0.610357466
629,6.426,0.610357466
630,6.4362,0.610357466
631,6.4464,0.610357466
632,6.4566,0.610357466
633,6.4668,0.610357466
634,6.477,0.610357466
635,6.4872,0.610357466
636,6.4974,0.610357466
637,6.5076,0.610357466
638,6.5178,0.610357466
639,6.528,0.610357466
640,6.5382,0.610357466
641,6.5484,0.610357466
642,6.5586,0.610357466
643,6.5688,0.610357466
644,6.579,0.610357466
645,6.5892,0.610357466
646,6.5994,0.610357466
647,6.6096,0.610357466
648,6.6198,0.610357466
649,6.63,0.610357466
650,6.6402,0.610357466
651,6.6504,0.610357466
652,6.6606,0.610357466
653,6.6708,0.610357466
654,6.681,0.610357466
655,6.6912,0.610357466
656,6.7014,0.610357466
657,6.7116,0.610357466
658,6.7218,0.610357466
659,6.732,0.610357466
660,6.7422,0.610357466
661,6.7524,0.610357466
662,6.7626,0.610357466
663,6.7728,0.610357466
664,6.783,0.610357466
665,6.7932,0.610357466
666,6.8034,0.610357466
667,6.8136,0.610357466
668,6.8238,0.610357466
669,6.834,0.610357466
670,6.8442,0.610357466
671,6.8544,0.610357466
672,6.8646,0.610357466
673,6.8748,0.610357466
674,6.885,0.610357466
675,6.8952,0.610357466
676,6.9054,0.610357466
677,6.9156,0.610357466
678,6.9258,0.610357466
679,6.936,0.610357466
680,6.9462,0.610357466
681,6.9564,0.610357466
682,6.9666,0.610357466
683,6.9768,0.610357466
684,6.987,0.610357466
685,6.9972,0.610357466
686,7.0074,0.797588235
687,7.0176,0.797588235
688,7.0278,0.797588235
689,7.038,0.797588235
690,7.0482,0.797588235
691,7.0584,0.797588235
692,7.0686,0.797588235
693,7.0788,0.797588235
694,7.089,0.797588235
695,7.0992,0.797588235
696,7.1094,0.797588235
697,7.1196,0.797588235
698,7.1298,0.797588235
699,7.14,0.797588235
700,7.1502,0.797588235
701,7.1604,0.797588235
702,7.1706,0.797588235
703,7.1808,0.797588235
704,7.191,0.797588235
705,7.2012,0.797588235
706,7.2114,0.797588235
707,7.2216,0.797588235
708,7.2318,0.797588235
709,7.242,0.797588235
710,7.2522,0.797588235
711,7.2624,0.797588235
712,7.2726,0.797588235
713,7.2828,0.797588235
714,7.293,0.797588235
715,7.3032,0.797588235
716,7.3134,0.797588235
717,7.3236,0.797588235
718,7.3338,0.797588235
719,7.344,0.797588235
720,7.3542,0.797588235
721,7.3644,0.797588235
722,7.3746,0.797588235
723,7.3848,0.797588235
724,7.395,0.797588235
725,7.4052,0.797588235
726,7.4154,0.797588235
727,7.4256,0.797588235
728,7.4358,0.797588235
729,7.446,0.797588235
730,7.4562,0.797588235
731,7.4664,0.797588235
732,7.4766,0.797588235
733,7.4868,0.797588235
734,7.497,0.797588235
735,7.5072,0.797588235
736,7.5174,0.797588235
737,7.5276,0.797588235
738,7.5378,0.797588235
739,7.548,0.797588235
740,7.5582,0.797588235
741,7.5684,0.797588235
742,7.5786,0.797588235
743,7.5888,0.797588235
744,7.599,0.797588235
745,7.6092,0.797588235
746,7.6194,0.797588235
747,7.6296,0.797588235
748,7.6398,0.797588235
749,7.65,0.797588235
750,7.6602,0.797588235
751,7.6704,0.797588235
752,7.6806,0.797588235
753,7.6908,0.797588235
754,7.701,0.797588235
755,7.7112,0.797588235
756,7.7214,0.797588235
757,7.7316,0.797588235
758,7.7418,0.797588235
759,7.752,0.797588235
760,7.7622,0.797588235
761,7.7724,0.797588235
762,7.7826,0.797588235
763,7.7928,0.797588235
764,7.803,0.797588235
765,7.8132,0.797588235
766,7.8234,0.797588235
767,7.8336,0.797588235
768,7.8438,0.797588235
769,7.854,0.797588235
770,7.8642,0.797588235
771,7.8744,0.797588235
772,7.8846,0.797588235
773,7.8948,0.797588235
774,7.905,0.797588235
775,7.9152,0.797588235
776,7.9254,0.797588235
777,7.9356,0.797588235
778,7.9458,0.797588235
779,7.956,0.797588235
780,7.9662,0.797588235
781,7.9764,0.797588235
782,7.9866,0.797588235
783,7.9968,0.797588235
784,8.007,0.798167421
785,8.0172,0.798167421
786,8.0274,0.798167421
787,8.0376,0.798167421
788,8.0478,0.798167421
789,8.058,0.798167421
790,8.0682,0.798167421
791,8.0784,0.798167421
792,8.0886,0.798167421
793,8.0988,0.798167421
794,8.109,0.798167421
795,8.1192,0.798167421
796,8.1294,0.798167421
797,8.1396,0.798167421
798,8.1498,0.798167421
799,8.16,0.798167421
800,8.1702,0.798167421
801,8.1804,0.798167421
802,8.1906,0.798167421
803,8.2008,0.798167421
804,8.211,0.798167421
805,8.2212,0.798167421
806,8.2314,0.798167421
807,8.2416,0.798167421
808,8.2518,0.798167421
809,8.262,0.798167421
810,8.2722,0.798167421
811,8.2824,0.798167421
812,8.2926,0.798167421
813,8.3028,0.798167421
814,8.313,0.798167421
815,8.3232,0.798167421
816,8.3334,0.798167421
817,8.3436,0.798167421
818,8.3538,0.798167421
819,8.364,0.798167421
820,8.3742,0.798167421
821,8.3844,0.798167421
822,8.3946,0.798167421
823,8.4048,0.798167421
824,8.415,0.798167421
825,8.4252,0.798167421
826,8.4354,0.798167421
827,8.4456,0.798167421
828,8.4558,0.798167421
829,8.466,0.798167421
830,8.4762,0.798167421
831,8.4864,0.798167421
832,8.4966,0.798167421
833,8.5068,0.798167421
834,8.517,0.798167421
835,8.5272,0.798167421
836,8.5374,0.798167421
837,8.5476,0.798167421
838,8.5578,0.798167421
839,8.568,0.798167421
840,8.5782,0.798167421
841,8.5884,0.798167421
842,8.5986,0.798167421
843,8.6088,0.798167421
844,8.619,0.798167421
845,8.6292,0.798167421
846,8.6394,0.798167421
847,8.6496,0.798167421
848,8.6598,0.798167421
849,8.67,0.798167421
850,8.6802,0.798167421
851,8.6904,0.798167421
852,8.7006,0.798167421
853,8.7108,0.798167421
854,8.721,0.798167421
855,8.7312,0.798167421
856,8.7414,0.798167421
857,8.7516,0.798167421
858,8.7618,0.798167421
859,8.772,0.798167421
860,8.7822,0.798167421
861,8.7924,0.798167421
862,8.8026,0.798167421
863,8.8128,0.798167421
864,8.823,0.798167421
865,8.8332,0.798167421
866,8.8434,0.798167421
867,8.8536,0.798167421
868,8.8638,0.798167421
869,8.874,0.798167421
870,8.8842,0.798167421
871,8.8944,0.798167421
872,8.9046,0.798167421
873,8.9148,0.798167421
874,8.925,0.798167421
875,8.9352,0.798167421
876,8.9454,0.798167421
877,8.9556,0.798167421
878,8.9658,0.798167421
879,8.976,0.798167421
880,8.9862,0.798167421
881,8.9964,0.798167421
882,9.0066,0.895960784
883,9.0168,0.895960784
884,9.027,0.895960784
885,9.0372,0.895960784
886,9.0474,0.895960784
887,9.0576,0.895960784
888,9.0678,0.895960784
889,9.078,0.895960784
890,9.0882,0.895960784
891,9.0984,0.895960784
892,9.1086,0.895960784
893,9.1188,0.895960784
894,9.129,0.895960784
895,9.1392,0.895960784
896,9.1494,0.895960784
897,9.1596,0.895960784
898,9.1698,0.895960784
899,9.18,0.895960784
900,9.1902,0.895960784
901,9.2004,0.895960784
902,9.2106,0.895960784
903,9.2208,0.895960784
904,9.231,0.895960784
905,9.2412,0.895960784
906,9.2514,0.895960784
907,9.2616,0.895960784
908,9.2718,0.895960784
909,9.282,0.895960784
910,9.2922,0.895960784
911,9.3024,0.895960784
912,9.3126,0.895960784
913,9.3228,0.895960784
914,9.333,0.895960784
915,9.3432,0.895960784
916,9.3534,0.895960784
917,9.3636,0.895960784
918,9.3738,0.895960784
919,9.384,0.895960784
920,9.3942,0.895960784
921,9.4044,0.895960784
922,9.4146,0.895960784
923,9.4248,0.895960784
924,9.435,0.895960784
925,9.4452,0.895960784
926,9.4554,0.895960784
927,9.4656,0.895960784
928,9.4758,0.895960784
929,9.486,0.895960784
930,9.4962,0.895960784
931,9.5064,0.895960784
932,9.5166,0.895960784
933,9.5268,0.895960784
934,9.537,0.895960784
935,9.5472,0.895960784
936,9.5574,0.895960784
937,9.5676,0.895960784
938,9.5778,0.895960784
939,9.588,0.895960784
940,9.5982,0.895960784
941,9.6084,0.895960784
942,9.6186,0.895960784
943,9.6288,0.895960784
944,9.639,0.895960784
945,9.6492,0.895960784
946,9.6594,0.895960784
947,9.6696,0.895960784
948,9.6798,0.895960784
949,9.69,0.895960784
950,9.7002,0.895960784
951,9.7104,0.895960784
952,9.7206,0.895960784
953,9.7308,0.895960784
954,9.741,0.895960784
955,9.7512,0.895960784
956,9.7614,0.895960784
957,9.7716,0.895960784
958,9.7818,0.895960784
959,9.792,0.895960784
960,9.8022,0.895960784
961,9.8124,0.895960784
962,9.8226,0.895960784
963,9.8328,0.895960784
964,9.843,0.895960784
965,9.8532,0.895960784
966,9.8634,0.895960784
967,9.8736,0.895960784
968,9.8838,0.895960784
969,9.894,0.895960784
970,9.9042,0.895960784
971,9.9144,0.895960784
972,9.9246,0.895960784
973,9.9348,0.895960784
974,9.945,0.895960784
975,9.9552,0.895960784
976,9.9654,0.895960784
977,9.9756,0.895960784
978,9.9858,0.895960784
979,9.996,0.895960784
980,10.0062,0.896690799
981,10.0164,0.896690799
982,10.0266,0.896690799
983,10.0368,0.896690799
984,10.047,0.896690799
985,10.0572,0.896690799
986,10.0674,0.896690799
987,10.0776,0.896690799
988,10.0878,0.896690799
989,10.098,0.896690799
990,10.1082,0.896690799
991,10.1184,0.896690799
992,10.1286,0.896690799
993,10.1388,0.896690799
994,10.149,0.896690799
995,10.1592,0.896690799
996,10.1694,0.896690799
997,10.1796,0.896690799
998,10.1898,0.896690799
999,10.2,0.896690799
1000,10.2102,0.896690799
1001,10.2204,0.896690799
1002,10.2306,0.896690799
1003,10.2408,0.896690799
1004,10.251,0.896690799
1005,10.2612,0.896690799
1006,10.2714,0.896690799
1007,10.2816,0.896690799
1008,10.2918,0.896690799
1009,10.302,0.896690799
1010,10.3122,0.896690799
1011,10.3224,0.896690799
1012,10.3326,0.896690799
1013,10.3428,0.896690799
1014,10.353,0.896690799
1015,10.3632,0.896690799
1016,10.3734,0.896690799
1017,10.3836,0.896690799
1018,10.3938,0.896690799
1019,10.404,0.896690799
1020,10.4142,0.896690799
1021,10.4244,0.896690799
1022,10.4346,0.896690799
1023,10.4448,0.896690799
1024,10.455,0.896690799
1025,10.4652,0.896690799
1026,10.4754,0.896690799
1027,10.4856,0.896690799
1028,10.4958,0.896690799
1029,10.506,0.896690799
1030,10.5162,0.896690799
1031,10.5264,0.896690799
1032,10.5366,0.896690799
1033,10.5468,0.896690799
1034,10.557,0.896690799
1035,10.5672,0.896690799
1036,10.5774,0.896690799
1037,10.5876,0.896690799
1038,10.5978,0.896690799
1039,10.608,0.896690799
1040,10.6182,0.896690799
1041,10.6284,0.896690799
1042,10.6386,0.896690799
1043,10.6488,0.896690799
1044,10.659,0.896690799
1045,10.6692,0.896690799
1046,10.6794,0.896690799
1047,10.6896,0.896690799
1048,10.6998,0.896690799
1049,10.71,0.896690799
1050,10.7202,0.896690799
1051,10.7304,0.896690799
1052,10.7406,0.896690799
1053,10.7508,0.896690799
1054,10.761,0.896690799
1055,10.7712,0.896690799
1056,10.7814,0.896690799
1057,10.7916,0.896690799
1058,10.8018,0.896690799
1059,10.812,0.896690799
1060,10.8222,0.896690799
1061,10.8324,0.896690799
1062,10.8426,0.896690799
1063,10.8528,0.896690799
1064,10.863,0.896690799
1065,10.8732,0.896690799
1066,10.8834,0.896690799
1067,10.8936,0.896690799
1068,10.9038,0.896690799
1069,10.914,0.896690799
1070,10.9242,0.896690799
1071,10.9344,0.896690799
1072,10.9446,0.896690799
1073,10.9548,0.896690799
1074,10.965,0.896690799
1075,10.9752,0.896690799
1076,10.9854,0.896690799
1077,10.9956,0.896690799
1078,11.0058,0.943101056
1079,11.016,0.943101056
1080,11.0262,0.943101056
1081,11.0364,0.943101056
1082,11.0466,0.943101056
1083,11.0568,0.943101056
1084,11.067,0.943101056
1085,11.0772,0.943101056
1086,11.0874,0.943101056
1087,11.0976,0.943101056
1088,11.1078,0.943101056
1089,11.118,0.943101056
1090,11.1282,0.943101056
1091,11.1384,0.943101056
1092,11.1486,0.943101056
1093,11.1588,0.943101056
1094,11.169,0.943101056
1095,11.1792,0.943101056
1096,11.1894,0.943101056
1097,11.1996,0.943101056
1098,11.2098,0.943101056
1099,11.22,0.943101056
1100,11.2302,0.943101056
1101,11.2404,0.943101056
1102,11.2506,0.943101056
1103,11.2608,0.943101056
1104,11.271,0.943101056
1105,11.2812,0.943101056
1106,11.2914,0.943101056
1107,11.3016,0.943101056
1108,11.3118,0.943101056
1109,11.322,0.943101056
1110,11.3322,0.943101056
1111,11.3424,0.943101056
1112,11.3526,0.943101056
1113,11.3628,0.943101056
1114,11.373,0.943101056
1115,11.3832,0.943101056
1116,11.3934,0.943101056
1117,11.4036,0.943101056
1118,11.4138,0.943101056
1119,11.424,0.943101056
1120,11.4342,0.943101056
1121,11.4444,0.943101056
1122,11.4546,0.943101056
1123,11.4648,0.943101056
1124,11.475,0.943101056
1125,11.4852,0.943101056
1126,11.4954,0.943101056
1127,11.5056,0.943101056
1128,11.5158,0.943101056
1129,11.526,0.943101056
1130,11.5362,0.943101056
1131,11.5464,0.943101056
1132,11.5566,0.943101056
1133,11.5668,0.943101056
1134,11.577,0.943101056
1135,11.5872,0.943101056
1136,11.5974,0.943101056
1137,11.6076,0.943101056
1138,11.6178,0.943101056
1139,11.628,0.943101056
1140,11.6382,0.943101056
1141,11.6484,0.943101056
1142,11.6586,0.943101056
1143,11.6688,0.943101056
1144,11.679,0.943101056
1145,11.6892,0.943101056
1146,11.6994,0.943101056
1147,11.7096,0.943101056
1148,11.7198,0.943101056
1149,11.73,0.943101056
1150,11.7402,0.943101056
1151,11.7504,0.943101056
1152,11.7606,0.943101056
1153,11.7708,0.943101056
1154,11.781,0.943101056
1155,11.7912,0.943101056
1156,11.8014,0.943101056
1157,11.8116,0.943101056
1158,11.8218,0.943101056
1159,11.832,0.943101056
1160,11.8422,0.943101056
1161,11.8524,0.943101056
1162,11.8626,0.943101056
1163,11.8728,0.943101056
1164,11.883,0.943101056
1165,11.8932,0.943101056
1166,11.9034,0.943101056
1167,11.9136,0.943101056
1168,11.9238,0.943101056
1169,11.934,0.943101056
1170,11.9442,0.943101056
1171,11.9544,0.943101056
1172,11.9646,0.943101056
1173,11.9748,0.943101056
1174,11.985,0.943101056
1175,11.9952,0.943101056
1176,12.0054,0.944980392
1177,12.0156,0.944980392
1178,12.0258,0.944980392
1179,12.036,0.944980392
1180,12.0462,0.944980392
1181,12.0564,0.944980392
1182,12.0666,0.944980392
1183,12.0768,0.944980392
1184,12.087,0.944980392
1185,12.0972,0.944980392
1186,12.1074,0.944980392
1187,12.1176,0.944980392
1188,12.1278,0.944980392
1189,12.138,0.944980392
1190,12.1482,0.944980392
1191,12.1584,0.944980392
1192,12.1686,0.944980392
1193,12.1788,0.944980392
1194,12.189,0.944980392
1195,12.1992,0.944980392
1196,12.2094,0.944980392
1197,12.2196,0.944980392
1198,12.2298,0.944980392
1199,12.24,0.944980392
1200,12.2502,0.944980392
1201,12.2604,0.944980392
1202,12.2706,0.944980392
1203,12.2808,0.944980392
1204,12.291,0.944980392
1205,12.3012,0.944980392
1206,12.3114,0.944980392
1207,12.3216,0.944980392
1208,12.3318,0.944980392
1209,12.342,0.944980392
1210,12.3522,0.944980392
1211,12.3624,0.944980392
1212,12.3726,0.944980392
1213,12.3828,0.944980392
1214,12.393,0.944980392
1215,12.4032,0.944980392
1216,12.4134,0.944980392
1217,12.4236,0.944980392
1218,12.4338,0.944980392
1219,12.444,0.944980392
1220,12.4542,0.944980392
1221,12.4644,0.944980392
1222,12.4746,0.944980392
1223,12.4848,0.944980392
1224,12.495,0.944980392
1225,12.5052,0.944980392
1226,12.5154,0.944980392
1227,12.5256,0.944980392
1228,12.5358,0.944980392
1229,12.546,0.944980392
1230,12.5562,0.944980392
1231,12.5664,0.944980392
1232,12.5766,0.944980392
1233,12.5868,0.944980392
1234,12.597,0.944980392
1235,12.6072,0.944980392
1236,12.6174,0.944980392
1237,12.6276,0.944980392
1238,12.6378,0.944980392
1239,12.648,0.944980392
1240,12.6582,0.944980392
1241,12.6684,0.944980392
1242,12.6786,0.944980392
1243,12.6888,0.944980392
1244,12.699,0.944980392
1245,12.7092,0.944980392
1246,12.7194,0.944980392
1247,12.7296,0.944980392
1248,12.7398,0.944980392
1249,12.75,0.944980392
1250,12.7602,0.944980392
1251,12.7704,0.944980392
1252,12.7806,0.944980392
1253,12.7908,0.944980392
1254,12.801,0.944980392
1255,12.8112,0.944980392
1256,12.8214,0.944980392
1257,12.8316,0.944980392
1258,12.8418,0.944980392
1259,12.852,0.944980392
1260,12.8622,0.944980392
1261,12.8724,0.944980392
1262,12.8826,0.944980392
1263,12.8928,0.944980392
1264,12.903,0.944980392
1265,12.9132,0.944980392
1266,12.9234,0.944980392
1267,12.9336,0.944980392
1268,12.9438,0.944980392
1269,12.954,0.944980392
1270,12.9642,0.944980392
1271,12.9744,0.944980392
1272,12.9846,0.944980392
1273,12.9948,0.944980392
1274,13.005,0.967597285
1275,13.0152,0.967597285
1276,13.0254,0.967597285
1277,13.0356,0.967597285
1278,13.0458,0.967597285
1279,13.056,0.967597285
1280,13.0662,0.967597285
1281,13.0764,0.967597285
1282,13.0866,0.967597285
1283,13.0968,0.967597285
1284,13.107,0.967597285
1285,13.1172,0.967597285
1286,13.1274,0.967597285
1287,13.1376,0.967597285
1288,13.1478,0.967597285
1289,13.158,0.967597285
1290,13.1682,0.967597285
1291,13.1784,0.967597285
1292,13.1886,0.967597285
1293,13.1988,0.967597285
1294,13.209,0.967597285
1295,13.2192,0.967597285
1296,13.2294,0.967597285
1297,13.2396,0.967597285
1298,13.2498,0.967597285
1299,13.26,0.967597285
1300,13.2702,0.967597285
1301,13.2804,0.967597285
1302,13.2906,0.967597285
1303,13.3008,0.967597285
1304,13.311,0.967597285
1305,13.3212,0.967597285
1306,13.3314,0.967597285
1307,13.3416,0.967597285
1308,13.3518,0.967597285
1309,13.362,0.967597285
1310,13.3722,0.967597285
1311,13.3824,0.967597285
1312,13.3926,0.967597285
1313,13.4028,0.967597285
1314,13.413,0.967597285
1315,13.4232,0.967597285
1316,13.4334,0.967597285
1317,13.4436,0.967597285
1318,13.4538,0.967597285
1319,13.464,0.967597285
1320,13.4742,0.967597285
1321,13.4844,0.967597285
1322,13.4946,0.967597285
1323,13.5048,0.967597285
1324,13.515,0.967597285
1325,13.5252,0.967597285
1326,13.5354,0.967597285
1327,13.5456,0.967597285
1328,13.5558,0.967597285
1329,13.566,0.967597285
1330,13.5762,0.967597285
1331,13.5864,0.967597285
1332,13.5966,0.967597285
1333,13.6068,0.967597285
1334,13.617,0.967597285
1335,13.6272,0.967597285
1336,13.6374,0.967597285
1337,13.6476,0.967597285
1338,13.6578,0.967597285
1339,13.668,0.967597285
1340,13.6782,0.967597285
1341,13.6884,0.967597285
1342,13.6986,0.967597285
1343,13.7088,0.967597285
1344,13.719,0.967597285
1345,13.7292,0.967597285
1346,13.7394,0.967597285
1347,13.7496,0.967597285
1348,13.7598,0.967597285
1349,13.77,0.967597285
1350,13.7802,0.967597285
1351,13.7904,0.967597285
1352,13.8006,0.967597285
1353,13.8108,0.967597285
1354,13.821,0.967597285
1355,13.8312,0.967597285
1356,13.8414,0.967597285
1357,13.8516,0.967597285
1358,13.8618,0.967597285
1359,13.872,0.967597285
1360,13.8822,0.967597285
1361,13.8924,0.967597285
1362,13.9026,0.967597285
1363,13.9128,0.967597285
1364,13.923,0.967597285
1365,13.9332,0.967597285
1366,13.9434,0.967597285
1367,13.9536,0.967597285
1368,13.9638,0.967597285
1369,13.974,0.967597285
1370,13.9842,0.967597285
1371,13.9944,0.967597285
1372,14.0046,0.969294118
1373,14.0148,0.969294118
1374,14.025,0.969294118
1375,14.0352,0.969294118
1376,14.0454,0.969294118
1377,14.0556,0.969294118
1378,14.0658,0.969294118
1379,14.076,0.969294118
1380,14.0862,0.969294118
1381,14.0964,0.969294118
1382,14.1066,0.969294118
1383,14.1168,0.969294118
1384,14.127,0.969294118
1385,14.1372,0.969294118
1386,14.1474,0.969294118
1387,14.1576,0.969294118
1388,14.1678,0.969294118
1389,14.178,0.969294118
1390,14.1882,0.969294118
1391,14.1984,0.969294118
1392,14.2086,0.969294118
1393,14.2188,0.969294118
1394,14.229,0.969294118
1395,14.2392,0.969294118
1396,14.2494,0.969294118
1397,14.2596,0.969294118
1398,14.2698,0.969294118
1399,14.28,0.969294118
1400,14.2902,0.969294118
1401,14.3004,0.969294118
1402,14.3106,0.969294118
1403,14.3208,0.969294118
1404,14.331,0.969294118
1405,14.3412,0.969294118
1406,14.3514,0.969294118
1407,14.3616,0.969294118
1408,14.3718,0.969294118
1409,14.382,0.969294118
1410,14.3922,0.969294118
1411,14.4024,0.969294118
1412,14.4126,0.969294118
1413,14.4228,0.969294118
1414,14.433,0.969294118
1415,14.4432,0.969294118
1416,14.4534,0.969294118
1417,14.4636,0.969294118
1418,14.4738,0.969294118
1419,14.484,0.969294118
1420,14.4942,0.969294118
1421,14.5044,0.969294118
1422,14.5146,0.969294118
1423,14.5248,0.969294118
1424,14.535,0.969294118
1425,14.5452,0.969294118
1426,14.5554,0.969294118
1427,14.5656,0.969294118
1428,14.5758,0.969294118
1429,14.586,0.969294118
1430,14.5962,0.969294118
1431,14.6064,0.969294118
1432,14.6166,0.969294118
1433,14.6268,0.969294118
1434,14.637,0.969294118
1435,14.6472,0.969294118
1436,14.6574,0.969294118
1437,14.6676,0.969294118
1438,14.6778,0.969294118
1439,14.688,0.969294118
1440,14.6982,0.969294118
1441,14.7084,0.969294118
1442,14.7186,0.969294118
1443,14.7288,0.969294118
1444,14.739,0.969294118
1445,14.7492,0.969294118
1446,14.7594,0.969294118
1447,14.7696,0.969294118
1448,14.7798,0.969294118
1449,14.79,0.969294118
1450,14.8002,0.969294118
1451,14.8104,0.969294118
1452,14.8206,0.969294118
1453,14.8308,0.969294118
1454,14.841,0.969294118
1455,14.8512,0.969294118
1456,14.8614,0.969294118
1457,14.8716,0.969294118
1458,14.8818,0.969294118
1459,14.892,0.969294118
1460,14.9022,0.969294118
1461,14.9124,0.969294118
1462,14.9226,0.969294118
1463,14.9328,0.969294118
1464,14.943,0.969294118
1465,14.9532,0.969294118
1466,14.9634,0.969294118
1467,14.9736,0.969294118
1468,14.9838,0.969294118
1469,14.994,0.969294118
1470,15.0042,0.980470588
1471,15.0144,0.980470588
1472,15.0246,0.980470588
1473,15.0348,0.980470588
1474,15.045,0.980470588
1475,15.0552,0.980470588
1476,15.0654,0.980470588
1477,15.0756,0.980470588
1478,15.0858,0.980470588
1479,15.096,0.980470588
1480,15.1062,0.980470588
1481,15.1164,0.980470588
1482,15.1266,0.980470588
1483,15.1368,0.980470588
1484,15.147,0.980470588
1485,15.1572,0.980470588
1486,15.1674,0.980470588
1487,15.1776,0.980470588
1488,15.1878,0.980470588
1489,15.198,0.980470588
1490,15.2082,0.980470588
1491,15.2184,0.980470588
1492,15.2286,0.980470588
1493,15.2388,0.980470588
1494,15.249,0.980470588
1495,15.2592,0.980470588
1496,15.2694,0.980470588
1497,15.2796,0.980470588
1498,15.2898,0.980470588
1499,15.3,0.980470588
1500,15.3102,0.980470588
1501,15.3204,0.980470588
1502,15.3306,0.980470588
1503,15.3408,0.980470588
1504,15.351,0.980470588
1505,15.3612,0.980470588
1506,15.3714,0.980470588
1507,15.3816,0.980470588
1508,15.3918,0.980470588
1509,15.402,0.980470588
1510,15.4122,0.980470588
1511,15.4224,0.980470588
1512,15.4326,0.980470588
1513,15.4428,0.980470588
1514,15.453,0.980470588
1515,15.4632,0.980470588
1516,15.4734,0.980470588
1517,15.4836,0.980470588
1518,15.4938,0.980470588
1519,15.504,0.980470588
1520,15.5142,0.980470588
1521,15.5244,0.980470588
1522,15.5346,0.980470588
1523,15.5448,0.980470588
1524,15.555,0.980470588
1525,15.5652,0.980470588
1526,15.5754,0.980470588
1527,15.5856,0.980470588
1528,15.5958,0.980470588
1529,15.606,0.980470588
1530,15.6162,0.980470588
1531,15.6264,0.980470588
1532,15.6366,0.980470588
1533,15.6468,0.980470588
1534,15.657,0.980470588
1535,15.6672,0.980470588
1536,15.6774,0.980470588
1537,15.6876,0.980470588
1538,15.6978,0.980470588
1539,15.708,0.980470588
1540,15.7182,0.980470588
1541,15.7284,0.980470588
1542,15.7386,0.980470588
1543,15.7488,0.980470588
1544,15.759,0.980470588
1545,15.7692,0.980470588
1546,15.7794,0.980470588
1547,15.7896,0.980470588
1548,15.7998,0.980470588
1549,15.81,0.980470588
1550,15.8202,0.980470588
1551,15.8304,0.980470588
1552,15.8406,0.980470588
1553,15.8508,0.980470588
1554,15.861,0.980470588
1555,15.8712,0.980470588
1556,15.8814,0.980470588
1557,15.8916,0.980470588
1558,15.9018,0.980470588
1559,15.912,0.980470588
1560,15.9222,0.980470588
1561,15.9324,0.980470588
1562,15.9426,0.980470588
1563,15.9528,0.980470588
1564,15.963,0.980470588
1565,15.9732,0.980470588
1566,15.9834,0.980470588
1567,15.9936,0.980470588
1568,16.0038,0.981811463
1569,16.014,0.981811463
1570,16.0242,0.981811463
1571,16.0344,0.981811463
1572,16.0446,0.981811463
1573,16.0548,0.981811463
1574,16.065,0.981811463
1575,16.0752,0.981811463
1576,16.0854,0.981811463
1577,16.0956,0.981811463
1578,16.1058,0.981811463
1579,16.116,0.981811463
1580,16.1262,0.981811463
1581,16.1364,0.981811463
1582,16.1466,0.981811463
1583,16.1568,0.981811463
1584,16.167,0.981811463
1585,16.1772,0.981811463
1586,16.1874,0.981811463
1587,16.1976,0.981811463
1588,16.2078,0.981811463
1589,16.218,0.981811463
1590,16.2282,0.981811463
1591,16.2384,0.981811463
1592,16.2486,0.981811463
1593,16.2588,0.981811463
1594,16.269,0.981811463
1595,16.2792,0.981811463
1596,16.2894,0.981811463
1597,16.2996,0.981811463
1598,16.3098,0.981811463
1599,16.32,0.981811463
1600,16.3302,0.981811463
1601,16.3404,0.981811463
1602,16.3506,0.981811463
1603,16.3608,0.981811463
1604,16.371,0.981811463
1605,16.3812,0.981811463
1606,16.3914,0.981811463
1607,16.4016,0.981811463
1608,16.4118,0.981811463
1609,16.422,0.981811463
1610,16.4322,0.981811463
1611,16.4424,0.981811463
1612,16.4526,0.981811463
1613,16.4628,0.981811463
1614,16.473,0.981811463
1615,16.4832,0.981811463
1616,16.4934,0.981811463
1617,16.5036,0.981811463
1618,16.5138,0.981811463
1619,16.524,0.981811463
1620,16.5342,0.981811463
1621,16.5444,0.981811463
1622,16.5546,0.981811463
1623,16.5648,0.981811463
1624,16.575,0.981811463
1625,16.5852,0.981811463
1626,16.5954,0.981811463
1627,16.6056,0.981811463
1628,16.6158,0.981811463
1629,16.626,0.981811463
1630,16.6362,0.981811463
1631,16.6464,0.981811463
1632,16.6566,0.981811463
1633,16.6668,0.981811463
1634,16.677,0.981811463
1635,16.6872,0.981811463
1636,16.6974,0.981811463
1637,16.7076,0.981811463
1638,16.7178,0.981811463
1639,16.728,0.981811463
1640,16.7382,0.981811463
1641,16.7484,0.981811463
1642,16.7586,0.981811463
1643,16.7688,0.981811463
1644,16.779,0.981811463
1645,16.7892,0.981811463
1646,16.7994,0.981811463
1647,16.8096,0.981811463
1648,16.8198,0.981811463
1649,16.83,0.981811463
1650,16.8402,0.981811463
1651,16.8504,0.981811463
1652,16.8606,0.981811463
1653,16.8708,0.981811463
1654,16.881,0.981811463
1655,16.8912,0.981811463
1656,16.9014,0.981811463
1657,16.9116,0.981811463
1658,16.9218,0.981811463
1659,16.932,0.981811463
1660,16.9422,0.981811463
1661,16.9524,0.981811463
1662,16.9626,0.981811463
1663,16.9728,0.981811463
1664,16.983,0.981811463
1665,16.9932,0.981811463
1666,17.0034,0.987980392
1667,17.0136,0.987980392
1668,17.0238,0.987980392
1669,17.034,0.987980392
1670,17.0442,0.987980392
1671,17.0544,0.987980392
1672,17.0646,0.987980392
1673,17.0748,0.987980392
1674,17.085,0.987980392
1675,17.0952,0.987980392
1676,17.1054,0.987980392
1677,17.1156,0.987980392
1678,17.1258,0.987980392
1679,17.136,0.987980392
1680,17.1462,0.987980392
1681,17.1564,0.987980392
1682,17.1666,0.987980392
1683,17.1768,0.987980392
1684,17.187,0.987980392
1685,17.1972,0.987980392
1686,17.2074,0.987980392
1687,17.2176,0.987980392
1688,17.2278,0.987980392
1689,17.238,0.987980392
1690,17.2482,0.987980392
1691,17.2584,0.987980392
1692,17.2686,0.987980392
1693,17.2788,0.987980392
1694,17.289,0.987980392
1695,17.2992,0.987980392
1696,17.3094,0.987980392
1697,17.3196,0.987980392
1698,17.3298,0.987980392
1699,17.34,0.987980392
1700,17.3502,0.987980392
1701,17.3604,0.987980392
1702,17.3706,0.987980392
1703,17.3808,0.987980392
1704,17.391,0.987980392
1705,17.4012,0.987980392
1706,17.4114,0.987980392
1707,17.4216,0.987980392
1708,17.4318,0.987980392
1709,17.442,0.987980392
1710,17.4522,0.987980392
1711,17.4624,0.987980392
1712,17.4726,0.987980392
1713,17.4828,0.987980392
1714,17.493,0.987980392
1715,17.5032,0.987980392
1716,17.5134,0.987980392
1717,17.5236,0.987980392
1718,17.5338,0.987980392
1719,17.544,0.987980392
1720,17.5542,0.987980392
1721,17.5644,0.987980392
1722,17.5746,0.987980392
1723,17.5848,0.987980392
1724,17.595,0.987980392
1725,17.6052,0.987980392
1726,17.6154,0.987980392
1727,17.6256,0.987980392
1728,17.6358,0.987980392
1729,17.646,0.987980392
1730,17.6562,0.987980392
1731,17.6664,0.987980392
1732,17.6766,0.987980392
1733,17.6868,0.987980392
1734,17.697,0.987980392
1735,17.7072,0.987980392
1736,17.7174,0.987980392
1737,17.7276,0.987980392
1738,17.7378,0.987980392
1739,17.748,0.987980392
1740,17.7582,0.987980392
1741,17.7684,0.987980392
1742,17.7786,0.987980392
1743,17.7888,0.987980392
1744,17.799,0.987980392
1745,17.8092,0.987980392
1746,17.8194,0.987980392
1747,17.8296,0.987980392
1748,17.8398,0.987980392
1749,17.85,0.987980392
1750,17.8602,0.987980392
1751,17.8704,0.987980392
1752,17.8806,0.987980392
1753,17.8908,0.987980392
1754,17.901,0.987980392
1755,17.9112,0.987980392
1756,17.9214,0.987980392
1757,17.9316,0.987980392
1758,17.9418,0.987980392
1759,17.952,0.987980392
1760,17.9622,0.987980392
1761,17.9724,0.987980392
1762,17.9826,0.987980392
1763,17.9928,0.987980392
1764,18.003,0.98874359
1765,18.0132,0.98874359
1766,18.0234,0.98874359
1767,18.0336,0.98874359
1768,18.0438,0.98874359
1769,18.054,0.98874359
1770,18.0642,0.98874359
1771,18.0744,0.98874359
1772,18.0846,0.98874359
1773,18.0948,0.98874359
1774,18.105,0.98874359
1775,18.1152,0.98874359
1776,18.1254,0.98874359
1777,18.1356,0.98874359
1778,18.1458,0.98874359
1779,18.156,0.98874359
1780,18.1662,0.98874359
1781,18.1764,0.98874359
1782,18.1866,0.98874359
1783,18.1968,0.98874359
1784,18.207,0.98874359
1785,18.2172,0.98874359
1786,18.2274,0.98874359
1787,18.2376,0.98874359
1788,18.2478,0.98874359
1789,18.258,0.98874359
1790,18.2682,0.98874359
1791,18.2784,0.98874359
1792,18.2886,0.98874359
1793,18.2988,0.98874359
1794,18.309,0.98874359
1795,18.3192,0.98874359
1796,18.3294,0.98874359
1797,18.3396,0.98874359
1798,18.3498,0.98874359
1799,18.36,0.98874359
1800,18.3702,0.98874359
1801,18.3804,0.98874359
1802,18.3906,0.98874359
1803,18.4008,0.98874359
1804,18.411,0.98874359
1805,18.4212,0.98874359
1806,18.4314,0.98874359
1807,18.4416,0.98874359
1808,18.4518,0.98874359
1809,18.462,0.98874359
1810,18.4722,0.98874359
1811,18.4824,0.98874359
1812,18.4926,0.98874359
1813,18.5028,0.98874359
1814,18.513,0.98874359
1815,18.5232,0.98874359
1816,18.5334,0.98874359
1817,18.5436,0.98874359
1818,18.5538,0.98874359
1819,18.564,0.98874359
1820,18.5742,0.98874359
1821,18.5844,0.98874359
1822,18.5946,0.98874359
1823,18.6048,0.98874359
1824,18.615,0.98874359
1825,18.6252,0.98874359
1826,18.6354,0.98874359
1827,18.6456,0.98874359
1828,18.6558,0.98874359
1829,18.666,0.98874359
1830,18.6762,0.98874359
1831,18.6864,0.98874359
1832,18.6966,0.98874359
1833,18.7068,0.98874359
1834,18.717,0.98874359
1835,18.7272,0.98874359
1836,18.7374,0.98874359
1837,18.7476,0.98874359
1838,18.7578,0.98874359
1839,18.768,0.98874359
1840,18.7782,0.98874359
1841,18.7884,0.98874359
1842,18.7986,0.98874359
1843,18.8088,0.98874359
1844,18.819,0.98874359
1845,18.8292,0.98874359
1846,18.8394,0.98874359
1847,18.8496,0.98874359
1848,18.8598,0.98874359
1849,18.87,0.98874359
1850,18.8802,0.98874359
1851,18.8904,0.98874359
1852,18.9006,0.98874359
1853,18.9108,0.98874359
1854,18.921,0.98874359
1855,18.9312,0.98874359
1856,18.9414,0.98874359
1857,18.9516,0.98874359
1858,18.9618,0.98874359
1859,18.972,0.98874359
1860,18.9822,0.98874359
1861,18.9924,0.98874359

